A Closed-form Expression for the Gaussian Noise Model in the Presence of Raman Amplification

A closed-form model for the nonlinear interference (NLI) in Raman amplified links is presented, the formula accounts for both forward (FW) and backward (BW) pumping schemes and inter-channel stimulated Raman scattering (ISRS) effect. The formula also accounts for an arbitrary number of pumps, wavelength-dependent fibre parameters, launch-power profiles, and is tested over a distributed Raman-amplified system setup. The formula is suitable for ultra-wideband (UWB) optical transmission systems and is applied in a signal with 13~THz optical bandwidth corresponding to transmission over the S-, C-, and L- band. The accuracy of the closed-form formula is validated through comparison with numerical integration of the Gaussian noise (GN) model and split-step Fourier method (SSFM) simulations in a point-to-point transmission link.

==> data/JLT_Raman.txt <==
Raman_Gain	Delta_Freq
0	0
0.00396849304751194	0.1
0.00793698609502389	0.2
0.0119054791425358	0.3
0.0158739721900478	0.4
0.0198424652375597	0.5
0.0238109582850717	0.6
0.0277794513325836	0.7
0.0317479443800955	0.8
0.0357164374276075	0.9
0.0396849304751194	1
0.0436534235226314	1.1
0.0476219165701433	1.2
0.0515904096176553	1.3
0.0555589026651672	1.4
0.0595273957126791	1.5
0.0651045612606761	1.6
0.0687788602916934	1.7
0.0729823767683667	1.8
0.0768346540455596	1.9
0.0802068088724305	2
0.0835405404819499	2.1
0.0865326151498344	2.2
0.0893702434605415	2.3
0.0921883529924833	2.4
0.0940862864105678	2.5
0.0964005893784102	2.6
0.0988830217201295	2.7
0.10130013372103	2.8
0.104	2.9
0.105	3
0.107307803128887	3.1
0.109	3.2
0.111	3.3
0.111	3.4
0.111	3.5
0.112133357138749	3.6
0.114	3.7
0.114914972917898	3.8
0.115316848303556	3.9
0.115273900787669	4
0.116	4.1
0.117	4.2
0.117	4.3
0.118	4.4
0.119	4.5
0.119337340675682	4.6
0.120798601592579	4.7
0.121	4.8
0.122	4.9
0.123	5
0.124718528515434	5.1
0.126	5.2
0.127	5.3
0.128	5.4
0.129	5.5
0.131	5.6
0.132	5.7
0.133368364259558	5.8
0.135	5.9
0.137	6
0.139	6.1
0.141	6.2
0.143	6.3
0.144793042405013	6.4
0.147	6.5
0.149	6.6
0.151608767944302	6.7
0.154	6.8
0.156	6.9
0.159	7
0.162	7.1
0.163	7.2
0.165448541423374	7.3
0.169	7.4
0.171790532985006	7.5
0.175	7.6
0.178	7.7
0.181862044173462	7.8
0.185568209873854	7.9
0.189	8
0.193	8.1
0.196733804103483	8.2
0.20047142200435	8.3
0.204216925466946	8.4
0.208970331358946	8.5
0.212731676010623	8.6
0.216500943903687	8.7
0.220278147887557	8.8
0.224063300784529	8.9
0.228856434421945	9
0.232657550078846	9.1
0.237	9.2
0.241	9.3
0.245108868106173	9.4
0.249	9.5
0.253783213273299	9.6
0.258	9.7
0.262489772688859	9.8
0.267	9.9
0.272228635133016	10
0.277	10.1
0.281999903702406	10.2
0.286897736539021	10.3
0.292	10.4
0.297717831044642	10.5
0.303	10.6
0.308570585929627	10.7
0.314509242976625	10.8
0.319456103636715	10.9
0.325411181196996	11
0.331	11.1
0.336346036969567	11.2
0.341325841306137	11.3
0.346	11.4
0.351	11.5
0.355314914259765	11.6
0.360327868484453	11.7
0.36434914214447	11.8
0.369	11.9
0.373	12
0.377	12.1
0.381	12.2
0.385	12.3
0.389	12.4
0.393732093487983	12.5
0.397	12.6
0.401	12.7
0.405	12.8
0.408	12.9
0.411	13
0.413	13.1
0.413527833152551	13.2
0.413324531113459	13.3
0.412	13.4
0.409003666007744	13.5
0.406	13.6
0.402	13.7
0.397458119452202	13.8
0.393	13.9
0.39	14
0.387	14.1
0.387	14.2
0.389	14.3
0.393	14.4
0.395	14.5
0.394624082481997	14.6
0.388355791781275	14.7
0.376157581107558	14.8
0.358379116091629	14.9
0.336495616950613	15
0.310585867757473	15.1
0.28453304357517	15.2
0.258687291451597	15.3
0.234465619559628	15.4
0.212683115142949	15.5
0.194094175077567	15.6
0.178381946609973	15.7
0.166651986939822	15.8
0.156452132597389	15.9
0.14713880383341	16
0.140677747812346	16.1
0.13427718822859	16.2
0.128867702024324	16.3
0.124	16.4
0.12	16.5
0.117	16.6
0.114	16.7
0.112685778792114	16.8
0.112	16.9
0.112	17
0.112	17.1
0.112	17.2
0.114	17.3
0.116	17.4
0.119	17.5
0.123	17.6
0.127	17.7
0.131	17.8
0.134910444861528	17.9
0.135	18
0.130953331657804	18.1
0.12437140423515	18.2
0.116780271205381	18.3
0.107359798375786	18.4
0.0981562150688802	18.5
0.0904708344257092	18.6
0.0837616040628593	18.7
0.0769485919923671	18.8
0.0730038972476175	18.9
0.0682531417367025	19
0.0649869638576154	19.1
0.0620914767051407	19.2
0.0605792152003879	19.3
0.0580329738559817	19.4
0.0568923834868729	19.5
0.0551249526894449	19.6
0.0537055418936301	19.7
0.0543592907164473	19.8
0.0530777055637272	19.9
0.0520444181996938	20
0.0510816708108122	20.1
0.0501	20.2
0.0501993699206274	20.3
0.0488628850886703	20.4
0.0492764649805156	20.5
0.0480417532255236	20.6
0.0469574799495729	20.7
0.0471156734318973	20.8
0.0470626193151529	20.9
0.0460278753045653	21
0.045	21.1
0.0452558095349605	21.2
0.0441683255190296	21.3
0.044179871899155	21.4
0.043109552966179	21.5
0.0427999014741463	21.6
0.0428739724500316	21.7
0.0421326531085976	21.8
0.0420459989185179	21.9
0.0419	22
0.0418334059496404	22.1
0.0416257275985727	22.2
0.0417	22.3
0.0414249273606551	22.4
0.0413575848092383	22.5
0.0420421989220388	22.6
0.0426180162755574	22.7
0.0439224148949999	22.8
0.0458932024692005	22.9
0.0485743591112189	23
0.0528951036436484	23.1
0.0569597269708122	23.2
0.0622100258588374	23.3
0.0665906684500239	23.4
0.070227157528732	23.5
0.0733	23.6
0.0751259295829994	23.7
0.0752381436128848	23.8
0.0766027361599829	23.9
0.0761343953612392	24
0.075638290453027	24.1
0.0748057593989236	24.2
0.0737144044687446	24.3
0.0720691693205603	24.4
0.0704959375618012	24.5
0.0684552464423642	24.6
0.0663	24.7
0.063683857844033	24.8
0.0610208675887685	24.9
0.0589719623877455	25
0.0549734881223003	25.1
0.0515519448096074	25.2
0.0474950105707853	25.3
0.042455686483644	25.4
0.038	25.5
0.0338026001423314	25.6
0.0296559908691666	25.7
0.0260180515915611	25.8
0.0228263830943163	25.9
0.0200262407557636	26


==> data/JLT_power_backward.txt <==
0	1499.60345271235	0
5	1499.60345271235	-1.52651727067687
10	1499.60345271235	-2.95862028164382
15	1499.60345271235	-4.30659132367775
20	1499.60345271235	-5.57944476773757
25	1499.60345271235	-6.7820655654021
30	1499.60345271235	-7.91537148061416
35	1499.60345271235	-8.97581334085802
40	1499.60345271235	-9.95301985842852
45	1499.60345271235	-10.8277346308707
50	1499.60345271235	-11.5664319636162
55	1499.60345271235	-12.1108314536497
60	1499.60345271235	-12.3571389154816
65	1499.60345271235	-12.1053046066718
70	1499.60345271235	-10.9884645798226
75	1499.60345271235	-8.30544957820247
80	1499.60345271235	-2.97950993501577
NaN	NaN	NaN
0	1500.35395056663	0
5	1500.35395056663	-1.51611753927718
10	1500.35395056663	-2.93920675895375
15	1500.35395056663	-4.27914482376119
20	1500.35395056663	-5.54452708728799
25	1500.35395056663	-6.73986710041067
30	1500.35395056663	-7.86570055860405
35	1500.35395056663	-8.91805169570287
40	1500.35395056663	-9.88607563485478
45	1500.35395056663	-10.7499345470799
50	1500.35395056663	-11.4753688720033
55	1500.35395056663	-12.0031483808872
60	1500.35395056663	-12.2282369128461
65	1500.35395056663	-11.9487897682864
70	1500.35395056663	-10.7962611569183
75	1500.35395056663	-8.06709228860051
80	1500.35395056663	-2.68288206110745
NaN	NaN	NaN
0	1501.10519999166	0
5	1501.10519999166	-1.5056973330615
10	1501.10519999166	-2.91974701225687
15	1501.10519999166	-4.25161687431444
20	1501.10519999166	-5.50948023310079
25	1501.10519999166	-6.69747520371678
30	1501.10519999166	-7.81575166821945
35	1501.10519999166	-8.85990449216719
40	1501.10519999166	-9.81861443858319
45	1501.10519999166	-10.6714672105246
50	1501.10519999166	-11.3834861319037
55	1501.10519999166	-11.8945325358339
60	1501.10519999166	-12.0984181641977
65	1501.10519999166	-11.7916880234815
70	1501.10519999166	-10.6044303527771
75	1501.10519999166	-7.83118935503269
80	1501.10519999166	-2.39238984891567
NaN	NaN	NaN
0	1501.85720211699	0
5	1501.85720211699	-1.49538460286713
10	1501.85720211699	-2.90055546479823
15	1501.85720211699	-4.22458671130504
20	1501.85720211699	-5.47525267585849
25	1501.85720211699	-6.65634399987279
30	1501.85720211699	-7.76766100009889
35	1501.85720211699	-8.80441646694496
40	1501.85720211699	-9.75487546465549
45	1501.85720211699	-10.598122915696
50	1501.85720211699	-11.2985620447551
55	1501.85720211699	-11.7952739309392
60	1501.85720211699	-11.98110147327
65	1501.85720211699	-11.6513318095034
70	1501.85720211699	-10.435319626919
75	1501.85720211699	-7.62749106247589
80	1501.85720211699	-2.15089483494042
NaN	NaN	NaN
0	1502.60995807442	0
5	1502.60995807442	-1.48509280117242
10	1502.60995807442	-2.88140524594151
15	1502.60995807442	-4.19761604577896
20	1502.60995807442	-5.44110079312507
25	1502.60995807442	-6.61530242739732
30	1502.60995807442	-7.71967230510142
35	1502.60995807442	-8.74904321583113
40	1502.60995807442	-9.69126876453567
45	1502.60995807442	-10.5249432335933
50	1502.60995807442	-11.2138727061821
55	1502.60995807442	-11.6964116420161
60	1502.60995807442	-11.8645609520795
65	1502.60995807442	-11.5126829375712
70	1502.60995807442	-10.2701271517414
75	1502.60995807442	-7.43301530965606
80	1502.60995807442	-1.93040649114876
NaN	NaN	NaN
0	1503.363468998	0
5	1503.363468998	-1.47484795855675
10	1503.363468998	-2.86236086117122
15	1503.363468998	-4.17082457616004
20	1503.363468998	-5.40722174444733
25	1503.363468998	-6.57465420116017
30	1503.363468998	-7.67223338756747
35	1503.363468998	-8.69442448184535
40	1503.363468998	-9.62868549203037
45	1503.363468998	-10.453142269487
50	1503.363468998	-11.1310355322926
55	1503.363468998	-11.6000424611571
60	1503.363468998	-11.7514072874554
65	1503.363468998	-11.3787543356658
70	1503.363468998	-10.1117913137297
75	1503.363468998	-7.24927259984043
80	1503.363468998	-1.72810745870214
NaN	NaN	NaN
0	1504.1177360241	0
5	1504.1177360241	-1.46470482800949
10	1504.1177360241	-2.84356759803076
15	1504.1177360241	-4.14449573687252
20	1504.1177360241	-5.37410036738112
25	1504.1177360241	-6.53516880324477
30	1504.1177360241	-7.62650774609668
35	1504.1177360241	-8.64226179456235
40	1504.1177360241	-9.56955424631164
45	1504.1177360241	-10.3861246986859
50	1504.1177360241	-11.0547606310547
55	1504.1177360241	-11.512620395932
60	1504.1177360241	-11.6504276959269
65	1504.1177360241	-11.2615081760017
70	1504.1177360241	-9.97662116063023
75	1504.1177360241	-7.0988738689884
80	1504.1177360241	-1.57633890340393
NaN	NaN	NaN
0	1504.87276029132	0
5	1504.87276029132	-1.45444540903811
10	1504.87276029132	-2.82446891038932
15	1504.87276029132	-4.11757363839967
20	1504.87276029132	-5.33996744160721
25	1504.87276029132	-6.49408303831204
30	1504.87276029132	-7.57837222174282
35	1504.87276029132	-8.586596057885
40	1504.87276029132	-9.50546745651257
45	1504.87276029132	-10.3122510233335
50	1504.87276029132	-10.969186130023
55	1504.87276029132	-11.4128333470341
60	1504.87276029132	-11.5333869997735
65	1504.87276029132	-11.1240461745072
70	1504.87276029132	-9.81721576456867
75	1504.87276029132	-6.92148808850559
80	1504.87276029132	-1.39724119974318
NaN	NaN	NaN
0	1505.6285429406	0
5	1505.6285429406	-1.44420523577758
10	1505.6285429406	-2.8054084790533
15	1505.6285429406	-4.09070692786916
20	1505.6285429406	-5.30590514712338
25	1505.6285429406	-6.45308052973216
30	1505.6285429406	-7.5303293548134
35	1505.6285429406	-8.53102861795299
40	1505.6285429406	-9.44147965056199
45	1505.6285429406	-10.2384707867893
50	1505.6285429406	-10.8836917088258
55	1505.6285429406	-11.3131044113005
60	1505.6285429406	-11.4163776700789
65	1505.6285429406	-10.9866060463687
70	1505.6285429406	-9.65791357556498
75	1505.6285429406	-6.74460711500196
80	1505.6285429406	-1.21988737540287
NaN	NaN	NaN
0	1506.38508511512	0
5	1506.38508511512	-1.43418231791296
10	1506.38508511512	-2.78687345032464
15	1506.38508511512	-4.06479434777446
20	1506.38508511512	-5.27338737295094
25	1506.38508511512	-6.41442484780214
30	1506.38508511512	-7.48571101056168
35	1506.38508511512	-8.48031861429634
40	1506.38508511512	-9.38423196835237
45	1506.38508511512	-10.1738734650008
50	1506.38508511512	-10.8104992223996
55	1506.38508511512	-11.2295663579603
60	1506.38508511512	-11.3202219586352
65	1506.38508511512	-10.8752331024395
70	1506.38508511512	-9.52970418701148
75	1506.38508511512	-6.60225575300903
80	1506.38508511512	-1.07742162043947
NaN	NaN	NaN
0	1507.1423879604	0
5	1507.1423879604	-1.42408797142379
10	1507.1423879604	-2.76815252634842
15	1507.1423879604	-4.03852198601843
20	1507.1423879604	-5.24025692395678
25	1507.1423879604	-6.37479950558607
30	1507.1423879604	-7.43963036011581
35	1507.1423879604	-8.42747791897909
40	1507.1423879604	-9.32395982269691
45	1507.1423879604	-10.1050715133131
50	1507.1423879604	-10.7315630427372
55	1507.1423879604	-11.1383063329959
60	1507.1423879604	-11.2138493858709
65	1507.1423879604	-10.7505523269937
70	1507.1423879604	-9.3844818111414
75	1507.1423879604	-6.43832456148559
80	1507.1423879604	-0.906936200256161
NaN	NaN	NaN
0	1507.90045262425	0
5	1507.90045262425	-1.41400345091395
10	1507.90045262425	-2.74944679988806
15	1507.90045262425	-4.01226238857119
20	1507.90045262425	-5.2071261916868
25	1507.90045262425	-6.33514535708362
30	1507.90045262425	-7.39346967370818
35	1507.90045262425	-8.37447162793596
40	1507.90045262425	-9.26338196827687
45	1507.90045262425	-10.0357331316423
50	1507.90045262425	-10.6517001820857
55	1507.90045262425	-11.0454303883328
60	1507.90045262425	-11.1045791474464
65	1507.90045262425	-10.6203794973967
70	1507.90045262425	-9.22842471847835
75	1507.90045262425	-6.2519520317034
80	1507.90045262425	-0.689741484535793
NaN	NaN	NaN
0	1508.65928025678	0
5	1508.65928025678	-1.40392007242072
10	1508.65928025678	-2.73073465043045
15	1508.65928025678	-3.98597516674309
20	1508.65928025678	-5.1739279905771
25	1508.65928025678	-6.29535747800097
30	1508.65928025678	-7.347071353078
35	1508.65928025678	-8.32106897385267
40	1508.65928025678	-9.20216630112699
45	1508.65928025678	-9.96538600578655
50	1508.65928025678	-10.570244536665
55	1508.65928025678	-10.9500064026592
60	1508.65928025678	-10.9911230801246
65	1508.65928025678	-10.4829829687933
70	1508.65928025678	-9.05938020977245
75	1508.65928025678	-6.04101354352886
80	1508.65928025678	-0.425349313209966
NaN	NaN	NaN
0	1509.41887201044	0
5	1509.41887201044	-1.39401233057179
10	1509.41887201044	-2.71243819831464
15	1509.41887201044	-3.96042943974911
20	1509.41887201044	-5.1419126193127
25	1509.41887201044	-6.25734560031965
30	1509.41887201044	-7.3032395196652
35	1509.41887201044	-8.27127689580971
40	1509.41887201044	-9.14592366057542
45	1509.41887201044	-9.9017636346575
50	1509.41887201044	-10.4977172482732
55	1509.41887201044	-10.8661811379103
60	1509.41887201044	-10.8922744648751
65	1509.41887201044	-10.3630003975641
70	1509.41887201044	-8.90896786214859
75	1509.41887201044	-5.84496553725699
80	1509.41887201044	-0.161240309488333
NaN	NaN	NaN
0	1510.17922903997	0
5	1510.17922903997	-1.384260000112
10	1510.17922903997	-2.69451419614111
15	1510.17922903997	-3.93555454097647
20	1510.17922903997	-5.11097532018488
25	1510.17922903997	-6.22096154116423
30	1510.17922903997	-7.26177011238113
35	1510.17922903997	-8.2248196205526
40	1510.17922903997	-9.09428826670104
45	1510.17922903997	-9.84439279044333
50	1510.17922903997	-10.4335320125386
55	1510.17922903997	-10.7932931812229
60	1510.17922903997	-10.8074642838026
65	1510.17922903997	-10.2605289150948
70	1510.17922903997	-8.77950052278761
75	1510.17922903997	-5.67257120868845
80	1510.17922903997	0.0777008570288056
NaN	NaN	NaN
0	1510.94035250248	0
5	1510.94035250248	-1.37442230218822
10	1510.94035250248	-2.67635698292343
15	1510.94035250248	-3.91021443595099
20	1510.94035250248	-5.07923068486641
25	1510.94035250248	-6.18328576489916
30	1510.94035250248	-7.21834344141716
35	1510.94035250248	-8.17551203948
40	1510.94035250248	-9.03863117022643
45	1510.94035250248	-9.7815013701881
50	1510.94035250248	-10.3619717867341
55	1510.94035250248	-10.7108625303718
60	1510.94035250248	-10.7108556325948
65	1510.94035250248	-10.1446255385453
70	1510.94035250248	-8.63722167322308
75	1510.94035250248	-5.4939234628188
80	1510.94035250248	0.304450057104156
NaN	NaN	NaN
0	1511.70224355738	0
5	1511.70224355738	-1.36459856117233
10	1511.70224355738	-2.65824303395858
15	1511.70224355738	-3.884961289504
20	1511.70224355738	-5.04763399683029
25	1511.70224355738	-6.1458418304397
30	1511.70224355738	-7.17526569987793
35	1511.70224355738	-8.12672157395719
40	1511.70224355738	-8.98374127025163
45	1511.70224355738	-9.71976506775576
50	1511.70224355738	-10.2921994588458
55	1511.70224355738	-10.6313143431203
60	1511.70224355738	-10.6191420966814
65	1511.70224355738	-10.0376661980843
70	1511.70224355738	-8.51216719359589
75	1511.70224355738	-5.35033999256238
80	1511.70224355738	0.459332819277378
NaN	NaN	NaN
0	1512.46490336643	0
5	1512.46490336643	-1.35485127802271
10	1512.46490336643	-2.64029157538687
15	1512.46490336643	-3.85997138504769
20	1512.46490336643	-5.01642585053381
25	1512.46490336643	-6.10895078950346
30	1512.46490336643	-7.13296783797703
35	1512.46490336643	-8.07904018607236
40	1512.46490336643	-8.93045985649666
45	1512.46490336643	-9.6604299847856
50	1512.46490336643	-10.2261494748315
55	1512.46490336643	-10.5578109178244
60	1512.46490336643	-10.5377792351571
65	1512.46490336643	-9.94971933077424
70	1512.46490336643	-8.42369566339629
75	1512.46490336643	-5.28070991443813
80	1512.46490336643	0.464224990764117
NaN	NaN	NaN
0	1513.22833309373	0
5	1513.22833309373	-1.34523446682291
10	1513.22833309373	-2.62264699316595
15	1513.22833309373	-3.83552582376227
20	1513.22833309373	-4.98608341306842
25	1513.22833309373	-6.07336104163318
30	1513.22833309373	-7.09256327543713
35	1513.22833309373	-8.0340608012809
40	1513.22833309373	-8.88099313918333
45	1513.22833309373	-9.60646054127197
50	1513.22833309373	-10.1676751910938
55	1513.22833309373	-10.4951459105082
60	1513.22833309373	-10.4723232846198
65	1513.22833309373	-9.88631443269455
70	1513.22833309373	-8.37530507155997
75	1513.22833309373	-5.28186819881456
80	1513.22833309373	0.337454539016997
NaN	NaN	NaN
0	1513.99253390575	0
5	1513.99253390575	-1.33564020043361
10	1513.99253390575	-2.60503373087396
15	1513.99253390575	-3.81110256776103
20	1513.99253390575	-4.95573393814361
25	1513.99253390575	-6.03771286916101
30	1513.99253390575	-7.05202828931845
35	1513.99253390575	-7.98886675809029
40	1513.99253390575	-8.83123869865946
45	1513.99253390575	-9.55219729548636
50	1513.99253390575	-10.1090952986725
55	1513.99253390575	-10.433044741989
60	1513.99253390575	-10.409221269512
65	1513.99253390575	-9.82976194946427
70	1513.99253390575	-8.34413922232531
75	1513.99253390575	-5.32390833084145
80	1513.99253390575	0.120172727994239
NaN	NaN	NaN
0	1514.75750697129	0
5	1514.75750697129	-1.32621892401999
10	1514.75750697129	-2.58781140158725
15	1514.75750697129	-3.78735126992707
20	1514.75750697129	-4.9264261044206
25	1514.75750697129	-6.00359731127964
30	1514.75750697129	-7.01368180928865
35	1514.75750697129	-7.94674170499848
40	1514.75750697129	-8.78574038222832
45	1514.75750697129	-9.50380279169933
50	1514.75750697129	-10.0586049097894
55	1514.75750697129	-10.3821655160267
60	1514.75750697129	-10.3619347834143
65	1514.75750697129	-9.79630860142016
70	1514.75750697129	-8.34840512260466
75	1514.75750697129	-5.4245773901507
80	1514.75750697129	-0.200723857665034
NaN	NaN	NaN
0	1515.52325346154	0
5	1515.52325346154	-1.31686023565096
10	1515.52325346154	-2.57070536333873
15	1515.52325346154	-3.76376085604323
20	1515.52325346154	-4.89731617737144
25	1515.52325346154	-5.96971151705778
30	1515.52325346154	-6.97559687753412
35	1515.52325346154	-7.90492021329746
40	1515.52325346154	-8.74061820173785
45	1515.52325346154	-9.45592839871186
50	1515.52325346154	-10.0089337830583
55	1515.52325346154	-10.3327350943666
60	1515.52325346154	-10.3174273500501
65	1515.52325346154	-9.76851591833507
70	1515.52325346154	-8.36445372630633
75	1515.52325346154	-5.54995274143287
80	1515.52325346154	-0.571663191059961
NaN	NaN	NaN
0	1516.28977455005	0
5	1516.28977455005	-1.30745375715511
10	1516.28977455005	-2.55343438077363
15	1516.28977455005	-3.73979901168188
20	1516.28977455005	-4.86751415374746
25	1516.28977455005	-5.93466711213376
30	1516.28977455005	-6.93570150310798
35	1516.28977455005	-7.86040253676414
40	1516.28977455005	-8.69162351773739
45	1516.28977455005	-9.40265260756738
50	1516.28977455005	-9.95192346576727
55	1516.28977455005	-10.2735979120229
60	1516.28977455005	-10.260500829914
65	1516.28977455005	-9.72558439266308
70	1516.28977455005	-8.36361160965661
75	1516.28977455005	-5.65960611433915
80	1516.28977455005	-0.934081379291408
NaN	NaN	NaN
0	1517.05707141273	0
5	1517.05707141273	-1.29830222534459
10	1517.05707141273	-2.53675525887477
15	1517.05707141273	-3.71687947742624
20	1517.05707141273	-4.83935981300466
25	1517.05707141273	-5.90208114478585
30	1517.05707141273	-6.89934332735254
35	1517.05707141273	-7.82084588596784
40	1517.05707141273	-8.64944832642165
45	1517.05707141273	-9.35858840022738
50	1517.05707141273	-9.90714245820469
55	1517.05707141273	-10.2303715289286
60	1517.05707141273	-10.2237037240544
65	1517.05707141273	-9.70692874569599
70	1517.05707141273	-8.38959598955475
75	1517.05707141273	-5.7932739306914
80	1517.05707141273	-1.30593658367126
NaN	NaN	NaN
0	1517.82514522789	0
5	1517.82514522789	-1.28923361765294
10	1517.82514522789	-2.52022996328929
15	1517.82514522789	-3.69417259311939
20	1517.82514522789	-4.81146517948899
25	1517.82514522789	-5.86978902473938
30	1517.82514522789	-6.86329740709144
35	1517.82514522789	-7.78159830936207
40	1517.82514522789	-8.60754559940359
45	1517.82514522789	-9.31470354416996
50	1517.82514522789	-9.86234478358162
55	1517.82514522789	-10.1867325224709
60	1517.82514522789	-10.1856910636286
65	1517.82514522789	-9.68531871247896
70	1517.82514522789	-8.40893939763469
75	1517.82514522789	-5.9120250654176
80	1517.82514522789	-1.6450757170835
NaN	NaN	NaN
0	1518.59399717623	0
5	1518.59399717623	-1.28011220720506
10	1518.59399717623	-2.50351649858555
15	1518.59399717623	-3.67103793087165
20	1518.59399717623	-4.78277023350085
25	1518.59399717623	-5.83615313421225
30	1518.59399717623	-6.82514395797107
35	1518.59399717623	-7.73919496412626
40	1518.59399717623	-8.5610725937851
45	1518.59399717623	-9.26436312853571
50	1518.59399717623	-9.80860237031891
55	1518.59399717623	-10.1308862756091
60	1518.59399717623	-10.1312156332746
65	1518.59399717623	-9.64161349720547
70	1518.59399717623	-8.39863728488476
75	1518.59399717623	-5.98995237851136
80	1518.59399717623	-1.92464024984704
NaN	NaN	NaN
0	1519.36362844083	0
5	1519.36362844083	-1.27105794531214
10	1519.36362844083	-2.48692091862501
15	1519.36362844083	-3.64805467560175
20	1519.36362844083	-4.75424150637559
25	1519.36362844083	-5.8026753842789
30	1519.36362844083	-6.7871100014342
35	1519.36362844083	-7.69682807033199
40	1519.36362844083	-8.51448314822091
45	1519.36362844083	-9.21363573332794
50	1519.36362844083	-9.75398987990488
55	1519.36362844083	-10.0732751137937
60	1519.36362844083	-10.0732342944824
65	1519.36362844083	-9.59071812950027
70	1519.36362844083	-8.37321126924792
75	1519.36362844083	-6.03478730591915
80	1519.36362844083	-2.13204657899259
NaN	NaN	NaN
0	1520.13404020717	0
5	1520.13404020717	-1.26208914536548
10	1520.13404020717	-2.47048517606026
15	1520.13404020717	-3.62529571955728
20	1520.13404020717	-4.72599336809319
25	1520.13404020717	-5.76952717842782
30	1520.13404020717	-6.74944734895781
35	1520.13404020717	-7.65486581537294
40	1520.13404020717	-8.46831875121111
45	1520.13404020717	-9.16332971372515
50	1520.13404020717	-9.69974414056324
55	1520.13404020717	-10.0158597335661
60	1520.13404020717	-10.0150014738351
65	1520.13404020717	-9.53839768173055
70	1520.13404020717	-8.34343718259253
75	1520.13404020717	-6.06782707765969
80	1520.13404020717	-2.30998209067465
NaN	NaN	NaN
0	1520.90523366316	0
5	1520.90523366316	-1.25322057611685
10	1520.90523366316	-2.45425225442956
15	1520.90523366316	-3.60284953003429
20	1520.90523366316	-4.69818140894057
25	1520.90523366316	-5.73695758291067
30	1520.90523366316	-6.71252949618155
35	1520.90523366316	-7.61384041496537
40	1520.90523366316	-8.42330382863959
45	1520.90523366316	-9.11438471280337
50	1520.90523366316	-9.64701052731455
55	1520.90523366316	-9.95990150688256
60	1520.90523366316	-9.95762510358102
65	1520.90523366316	-9.48493343850404
70	1520.90523366316	-8.30733057659667
75	1520.90523366316	-6.08194870583417
80	1520.90523366316	-2.4413879785607
NaN	NaN	NaN
0	1521.67720999908	0
5	1521.67720999908	-1.24445498225282
10	1521.67720999908	-2.43823470362265
15	1521.67720999908	-3.58074734825836
20	1521.67720999908	-4.67086777305723
25	1521.67720999908	-5.70507760018531
30	1521.67720999908	-6.67654399907728
35	1521.67720999908	-7.57406042745898
40	1521.67720999908	-8.37994179734778
45	1521.67720999908	-9.06762601327455
50	1521.67720999908	-9.59716367034237
55	1521.67720999908	-9.9077498237174
60	1521.67720999908	-9.90525724799757
65	1521.67720999908	-9.43802665414091
70	1521.67720999908	-8.27970417018721
75	1521.67720999908	-6.10672151860807
80	1521.67720999908	-2.58539349002265
NaN	NaN	NaN
0	1522.44997040766	0
5	1522.44997040766	-1.23566070981455
10	1522.44997040766	-2.42208325641247
15	1522.44997040766	-3.5583117627864
20	1522.44997040766	-4.64290203009194
25	1522.44997040766	-5.67207308818344
30	1522.44997040766	-6.63876119326875
35	1522.44997040766	-7.53154665207403
40	1522.44997040766	-8.33255984246544
45	1522.44997040766	-9.0150922067887
50	1522.44997040766	-9.53914555928248
55	1522.44997040766	-9.84412988424216
60	1522.44997040766	-9.83680194304318
65	1522.44997040766	-9.36826332003012
70	1522.44997040766	-8.21881898871922
75	1522.44997040766	-6.08072781259783
80	1522.44997040766	-2.64742651182716
NaN	NaN	NaN
0	1523.22351608404	0
5	1523.22351608404	-1.22687105200467
10	1523.22351608404	-2.4059021261365
15	1523.22351608404	-3.53576402189576
20	1523.22351608404	-4.61468127907138
25	1523.22351608404	-5.63859337942914
30	1523.22351608404	-6.60018288548843
35	1523.22351608404	-7.48778609301308
40	1523.22351608404	-8.28330678977099
45	1523.22351608404	-8.95983132887577
50	1523.22351608404	-9.47722748318676
55	1523.22351608404	-9.7749891910283
60	1523.22351608404	-9.76054042074279
65	1523.22351608404	-9.28731406822621
70	1523.22351608404	-8.14151257534981
75	1523.22351608404	-6.02956623259385
80	1523.22351608404	-2.66935065627351
NaN	NaN	NaN
0	1523.99784822581	0
5	1523.99784822581	-1.21823529686806
10	1523.99784822581	-2.39004427601622
15	1523.99784822581	-3.51373636363824
20	1523.99784822581	-4.58721925519014
25	1523.99784822581	-5.60616854533812
30	1523.99784822581	-6.563030409964
35	1523.99784822581	-7.44591518442078
40	1523.99784822581	-8.23651496276455
45	1523.99784822581	-8.90771598497697
50	1523.99784822581	-9.4192302032193
55	1523.99784822581	-9.71055067226153
60	1523.99784822581	-9.68954733726525
65	1523.99784822581	-9.21145497910357
70	1523.99784822581	-8.06736064927777
75	1523.99784822581	-5.97605878011388
80	1523.99784822581	-2.67789370063448
NaN	NaN	NaN
0	1524.77296803296	0
5	1524.77296803296	-1.20966906813533
10	1524.77296803296	-2.37431588580419
15	1524.77296803296	-3.49189026198206
20	1524.77296803296	-4.55998490645545
25	1524.77296803296	-5.57401243036716
30	1524.77296803296	-6.52618281816778
35	1524.77296803296	-7.40437946396979
40	1524.77296803296	-8.1900791749811
45	1524.77296803296	-8.85595962821725
50	1524.77296803296	-9.36155797541987
55	1524.77296803296	-9.64632457080873
60	1524.77296803296	-9.61848419695233
65	1524.77296803296	-9.13486335094058
70	1524.77296803296	-7.99103420086938
75	1524.77296803296	-5.91741538486863
80	1524.77296803296	-2.6761013071928
NaN	NaN	NaN
0	1525.54887670796	0
5	1525.54887670796	-1.20109943736682
10	1525.54887670796	-2.35850850523321
15	1525.54887670796	-3.46980395486592
20	1525.54887670796	-4.53224329734977
25	1525.54887670796	-5.54094719455722
30	1525.54887670796	-6.48784990112268
35	1525.54887670796	-7.36055412002182
40	1525.54887670796	-8.14024856065625
45	1525.54887670796	-8.79930200474169
50	1525.54887670796	-9.29693383993819
55	1525.54887670796	-9.57233904567407
60	1525.54887670796	-9.53375869712759
65	1525.54887670796	-9.03896445926815
70	1525.54887670796	-7.88686127451416
75	1525.54887670796	-5.81687749848223
80	1525.54887670796	-2.60800849573249
NaN	NaN	NaN
0	1526.32557545571	0
5	1526.32557545571	-1.19268084824504
10	1526.32557545571	-2.34300686088232
15	1526.32557545571	-3.44819478820779
20	1526.32557545571	-4.5051814744489
25	1526.32557545571	-5.50881145914305
30	1526.32557545571	-6.45076201547205
35	1526.32557545571	-7.31837796319451
40	1526.32557545571	-8.09258676618277
45	1526.32557545571	-8.74547935757955
50	1526.32557545571	-9.23598943345555
55	1526.32557545571	-9.50307832386793
60	1526.32557545571	-9.45498325614421
65	1526.32557545571	-8.95026222950727
70	1526.32557545571	-7.79064082950482
75	1526.32557545571	-5.72313860381605
80	1526.32557545571	-2.5406684242141
NaN	NaN	NaN
0	1527.10306548356	0
5	1527.10306548356	-1.18441736248967
10	1527.10306548356	-2.32783016937442
15	1527.10306548356	-3.42710893008864
20	1527.10306548356	-4.47888700963922
25	1527.10306548356	-5.47775372805845
30	1527.10306548356	-6.41515654848934
35	1527.10306548356	-7.27821906973755
40	1527.10306548356	-8.04765767080143
45	1527.10306548356	-8.69535729361039
50	1527.10306548356	-9.18007402025714
55	1527.10306548356	-9.44070672926786
60	1527.10306548356	-9.38577595398404
65	1527.10306548356	-8.87517587690919
70	1527.10306548356	-7.7143805580071
75	1527.10306548356	-5.65977208486712
80	1527.10306548356	-2.5206143422244
NaN	NaN	NaN
0	1527.88134800134	0
5	1527.88134800134	-1.17610841867096
10	1527.88134800134	-2.31250651662083
15	1527.88134800134	-3.40570430278341
20	1527.88134800134	-4.45201355631011
25	1527.88134800134	-5.44574574078435
30	1527.88134800134	-6.37809168471334
35	1527.88134800134	-7.23592361472574
40	1527.88134800134	-7.99971687676261
45	1527.88134800134	-8.64112786470488
50	1527.88134800134	-9.11873579191743
55	1527.88134800134	-9.37143218538027
60	1527.88134800134	-9.30817951393783
65	1527.88134800134	-8.79051604308713
70	1527.88134800134	-7.6279872099678
75	1527.88134800134	-5.585705652809
80	1527.88134800134	-2.48482736157633
NaN	NaN	NaN
0	1528.66042422133	0
5	1528.66042422133	-1.16792816635039
10	1528.66042422133	-2.29744851367774
15	1528.66042422133	-3.3847220489838
20	1528.66042422133	-4.42575299955668
25	1528.66042422133	-5.41459195581521
30	1528.66042422133	-6.34219550294411
35	1528.66042422133	-7.19521545177069
40	1528.66042422133	-7.95392982335209
45	1528.66042422133	-8.58983116479189
50	1528.66042422133	-9.06142201365016
55	1528.66042422133	-9.30774731135149
60	1528.66042422133	-9.23847629695994
65	1528.66042422133	-8.7172541954435
70	1528.66042422133	-7.55833978192369
75	1528.66042422133	-5.53629120558488
80	1528.66042422133	-2.48369945035876
NaN	NaN	NaN
0	1529.44029535828	0
5	1529.44029535828	-1.15994106495556
10	1529.44029535828	-2.28280815548508
15	1529.44029535828	-3.36443431833349
20	1529.44029535828	-4.40054182879693
25	1529.44029535828	-5.38495132020206
30	1529.44029535828	-6.30842426449012
35	1529.44029535828	-7.15744269099146
40	1529.44029535828	-7.91215239089465
45	1529.44029535828	-8.54396680696348
50	1529.44029535828	-9.01142197388892
55	1529.44029535828	-9.25385470757513
60	1529.44029535828	-9.18180106314315
65	1529.44029535828	-8.66115600823571
70	1529.44029535828	-7.51079612971797
75	1529.44029535828	-5.51384130713782
80	1529.44029535828	-2.51137152018584
NaN	NaN	NaN
0	1530.22096262946	0
5	1530.22096262946	-1.15197362984543
10	1530.22096262946	-2.26814782797607
15	1530.22096262946	-3.34401921669671
20	1530.22096262946	-4.37501565336983
25	1530.22096262946	-5.35471110382653
30	1530.22096262946	-6.2736519721229
35	1530.22096262946	-7.1181290431095
40	1530.22096262946	-7.86813775977514
45	1530.22096262946	-8.495008176593
50	1530.22096262946	-8.95734384689771
55	1530.22096262946	-9.19490001306145
60	1530.22096262946	-9.1194113978427
65	1530.22096262946	-8.59982990417588
70	1530.22096262946	-7.46125559149471
75	1530.22096262946	-5.49831036894214
80	1530.22096262946	-2.56398614341258
NaN	NaN	NaN
0	1531.00242725457	0
5	1531.00242725457	-1.144169758586
10	1531.00242725457	-2.25384071922194
15	1531.00242725457	-3.32419058691745
20	1531.00242725457	-4.35037395520149
25	1531.00242725457	-5.32574332715962
30	1531.00242725457	-6.2406612997558
35	1531.00242725457	-7.08126664041819
40	1531.00242725457	-7.8274523655851
45	1531.00242725457	-8.45052234978624
50	1531.00242725457	-8.90921033656072
55	1531.00242725457	-9.14374052220557
60	1531.00242725457	-9.06703369689633
65	1531.00242725457	-8.5508574717204
70	1531.00242725457	-7.42569821007543
75	1531.00242725457	-5.49526614539286
80	1531.00242725457	-2.61935189136474
NaN	NaN	NaN
0	1531.78469045584	0
5	1531.78469045584	-1.13632480213348
10	1531.78469045584	-2.23937342562279
15	1531.78469045584	-3.30398576660945
20	1531.78469045584	-4.32501791369263
25	1531.78469045584	-5.29556780696796
30	1531.78469045584	-6.20577209273178
35	1531.78469045584	-7.04156481426023
40	1531.78469045584	-7.78267321565019
45	1531.78469045584	-8.40030239568314
50	1531.78469045584	-8.85324125568107
55	1531.78469045584	-9.08212615856596
60	1531.78469045584	-9.00107129102828
65	1531.78469045584	-8.48482364135509
70	1531.78469045584	-7.36973869439442
75	1531.78469045584	-5.46943707946354
80	1531.78469045584	-2.65110805398074
NaN	NaN	NaN
0	1532.56775345799	0
5	1532.56775345799	-1.12863599918471
10	1532.56775345799	-2.22523092277368
15	1532.56775345799	-3.28430159009317
20	1532.56775345799	-4.30042198318615
25	1532.56775345799	-5.26645340090811
30	1532.56775345799	-6.17232683846273
35	1532.56775345799	-7.00379420465993
40	1532.56775345799	-7.74043933718397
45	1532.56775345799	-8.35338549643654
50	1532.56775345799	-8.80147384902629
55	1532.56775345799	-9.02569523284368
60	1532.56775345799	-8.94116669200856
65	1532.56775345799	-8.42508514072544
70	1532.56775345799	-7.31850655815274
75	1532.56775345799	-5.44249922643288
80	1532.56775345799	-2.66801120297478
NaN	NaN	NaN
0	1533.35161748824	0
5	1533.35161748824	-1.12100948999688
10	1533.35161748824	-2.21119431479194
15	1533.35161748824	-3.26474830420076
20	1533.35161748824	-4.27596185214567
25	1533.35161748824	-5.23745549878299
30	1533.35161748824	-6.13894714074614
35	1533.35161748824	-6.96599387540962
40	1533.35161748824	-7.6980143528698
45	1533.35161748824	-8.30601202036136
50	1533.35161748824	-8.74881063909215
55	1533.35161748824	-8.96762190261849
60	1533.35161748824	-8.87829949458375
65	1533.35161748824	-8.35990472926302
70	1533.35161748824	-7.25705527688748
75	1533.35161748824	-5.39593428825334
80	1533.35161748824	-2.64774431367384
NaN	NaN	NaN
0	1534.13628377634	0
5	1534.13628377634	-1.11345644433708
10	1534.13628377634	-2.19729152236773
15	1534.13628377634	-3.24537836298394
20	1534.13628377634	-4.25172556725269
25	1534.13628377634	-5.20871375569247
30	1534.13628377634	-6.10584798330958
35	1534.13628377634	-6.92849030934681
40	1534.13628377634	-7.65589332764769
45	1534.13628377634	-8.25893950581769
50	1534.13628377634	-8.69643456887331
55	1534.13628377634	-8.90981428197109
60	1534.13628377634	-8.81568685011199
65	1534.13628377634	-8.29505296685815
70	1534.13628377634	-7.19633406427583
75	1534.13628377634	-5.35160808406946
80	1534.13628377634	-2.6343523548816
NaN	NaN	NaN
0	1534.92175355453	0
5	1534.92175355453	-1.10589603029348
10	1534.92175355453	-2.18331544796062
15	1534.92175355453	-3.22579861287673
20	1534.92175355453	-4.22705405283334
25	1534.92175355453	-5.17919576750052
30	1534.92175355453	-6.07147801371567
35	1534.92175355453	-6.88901329598429
40	1534.92175355453	-7.61080829063016
45	1534.92175355453	-8.20750312335536
50	1534.92175355453	-8.63768938919708
55	1534.92175355453	-8.84268968488072
60	1534.92175355453	-8.73924597633497
65	1534.92175355453	-8.20899305578476
70	1534.92175355453	-7.10164441537261
75	1534.92175355453	-5.24988425465222
80	1534.92175355453	-2.52087368764885
NaN	NaN	NaN
0	1535.70802805759	0
5	1535.70802805759	-1.09841844671446
10	1535.70802805759	-2.16949154775416
15	1535.70802805759	-3.20642837692162
20	1535.70802805759	-4.2026389227571
25	1535.70802805759	-5.14997160895327
30	1535.70802805759	-6.03743079321894
35	1535.70802805759	-6.84988043821314
40	1535.70802805759	-7.5660825541991
45	1535.70802805759	-8.15643721584431
50	1535.70802805759	-8.57932642933244
55	1535.70802805759	-8.77596925361806
60	1535.70802805759	-8.66326286517266
65	1535.70802805759	-8.12353390011124
70	1535.70802805759	-7.0079441297881
75	1535.70802805759	-5.15029861255501
80	1535.70802805759	-2.41295662765761
NaN	NaN	NaN
0	1536.49510852285	0
5	1536.49510852285	-1.09109091841608
10	1536.49510852285	-2.15598043395446
15	1536.49510852285	-3.18755990343804
20	1536.49510852285	-4.17895595069893
25	1536.49510852285	-5.12176806740614
30	1536.49510852285	-6.00476942765645
35	1536.49510852285	-6.81259599859812
40	1536.49510852285	-7.52378502710327
45	1536.49510852285	-8.10851089201132
50	1536.49510852285	-8.52494207604833
55	1536.49510852285	-8.71414303201515
60	1536.49510852285	-8.59300814915557
65	1536.49510852285	-8.04415380319532
70	1536.49510852285	-6.91938461975927
75	1536.49510852285	-5.05224957423702
80	1536.49510852285	-2.29910376178581
NaN	NaN	NaN
0	1537.28299619015	0
5	1537.28299619015	-1.08380145476845
10	1537.28299619015	-2.1425159003856
15	1537.28299619015	-3.16871342919194
20	1537.28299619015	-4.15523206963196
25	1537.28299619015	-5.09341514048997
30	1537.28299619015	-5.97179594655728
35	1537.28299619015	-6.77477332571828
40	1537.28299619015	-7.48065271179
45	1537.28299619015	-8.05938395356793
50	1537.28299619015	-8.46894611295238
55	1537.28299619015	-8.65033128111309
60	1537.28299619015	-8.52065198856326
65	1537.28299619015	-7.96339998527528
70	1537.28299619015	-6.83234252994326
75	1537.28299619015	-4.96378410488706
80	1537.28299619015	-2.21343343411393
NaN	NaN	NaN
0	1538.07169230187	0
5	1538.07169230187	-1.07654869291693
10	1538.07169230187	-2.12909494265136
15	1538.07169230187	-3.14988388586539
20	1538.07169230187	-4.13145960098
25	1538.07169230187	-5.06490192828134
30	1538.07169230187	-5.9384956850241
35	1538.07169230187	-6.73639385320589
40	1538.07169230187	-7.43666425851104
45	1538.07169230187	-8.00903674444404
50	1538.07169230187	-8.41133393405795
55	1538.07169230187	-8.58458152218574
60	1538.07169230187	-8.4463948196282
65	1538.07169230187	-7.88191900007733
70	1538.07169230187	-6.74871542071026
75	1538.07169230187	-4.89032054486372
80	1538.07169230187	-2.17054500283804
NaN	NaN	NaN
0	1538.86119810298	0
5	1538.86119810298	-1.06939191444598
10	1538.86119810298	-2.11587121599662
15	1538.86119810298	-3.1313646843483
20	1538.86119810298	-4.10813156223698
25	1538.86119810298	-5.03700054622434
30	1538.86119810298	-5.90602589874138
35	1538.86119810298	-6.69914235066066
40	1538.86119810298	-7.39422460889016
45	1538.86119810298	-7.96085882896905
50	1538.86119810298	-8.35685235572782
55	1538.86119810298	-8.52354337372774
60	1538.86119810298	-8.37963373648525
65	1538.86119810298	-7.81330706350244
70	1538.86119810298	-6.68891695216521
75	1538.86119810298	-4.86426480572497
80	1538.86119810298	-2.22455826286543
NaN	NaN	NaN
0	1539.65151484096	0
5	1539.65151484096	-1.06244568844396
10	1539.65151484096	-2.10312780740591
15	1539.65151484096	-3.11368000146928
20	1539.65151484096	-4.08610778051978
25	1539.65151484096	-5.01102604328195
30	1539.65151484096	-5.87630322630492
35	1539.65151484096	-6.66570821433481
40	1539.65151484096	-7.35697957884336
45	1539.65151484096	-7.9196141490114
50	1539.65151484096	-8.31143603919599
55	1539.65151484096	-8.47405763122888
60	1539.65151484096	-8.32705666878023
65	1539.65151484096	-7.76103032631387
70	1539.65151484096	-6.64574853936696
75	1539.65151484096	-4.85061664922992
80	1539.65151484096	-2.27876279787471
NaN	NaN	NaN
0	1540.44264376589	0
5	1540.44264376589	-1.05536854927481
10	1540.44264376589	-2.09001671283695
15	1540.44264376589	-3.09525476607535
20	1540.44264376589	-4.06279540411929
25	1540.44264376589	-4.98299034769845
30	1540.44264376589	-5.84346142649761
35	1540.44264376589	-6.62773908538183
40	1540.44264376589	-7.31334495587342
45	1540.44264376589	-7.86960770103009
50	1540.44264376589	-8.25431970173835
55	1540.44264376589	-8.4094225833548
60	1540.44264376589	-8.25569460843187
65	1540.44264376589	-7.68717292338385
70	1540.44264376589	-6.58151181271546
75	1540.44264376589	-4.82514303728704
80	1540.44264376589	-2.34811375001768
NaN	NaN	NaN
0	1541.23458613041	0
5	1541.23458613041	-1.04836698791403
10	1541.23458613041	-2.07704288675717
15	1541.23458613041	-3.07701599909786
20	1541.23458613041	-4.03970704047471
25	1541.23458613041	-4.95520435511547
30	1541.23458613041	-5.81088200894631
35	1541.23458613041	-6.59002971178451
40	1541.23458613041	-7.26994814571322
45	1541.23458613041	-7.81979168798947
50	1541.23458613041	-8.19731220987418
55	1541.23458613041	-8.3447701206437
60	1541.23458613041	-8.18413880426671
65	1541.23458613041	-7.6129279696349
70	1541.23458613041	-6.51686776322624
75	1541.23458613041	-4.80013280543734
80	1541.23458613041	-2.42174044620895
NaN	NaN	NaN
0	1542.02734318972	0
5	1542.02734318972	-1.04139131277651
10	1542.02734318972	-2.06409551565587
15	1542.02734318972	-3.05877545519585
20	1542.02734318972	-4.01655438109834
25	1542.02734318972	-4.92724914610089
30	1542.02734318972	-5.77797501842853
35	1542.02734318972	-6.55176630222684
40	1542.02734318972	-7.22568324456994
45	1542.02734318972	-7.76867986640875
50	1542.02734318972	-8.13843076501343
55	1542.02734318972	-8.27745890749234
60	1542.02734318972	-8.1088342495638
65	1542.02734318972	-7.53331688493775
70	1542.02734318972	-6.44423254491629
75	1542.02734318972	-4.76226808316544
80	1542.02734318972	-2.47297707567116
NaN	NaN	NaN
0	1542.82091620163	0
5	1542.82091620163	-1.03455598724156
10	1542.82091620163	-2.0514691126871
15	1542.82091620163	-3.04109299250036
20	1542.82091620163	-3.99427443360887
25	1542.82091620163	-4.90058520920471
30	1542.82091620163	-5.74691513137433
35	1542.82091620163	-6.51608503563078
40	1542.82091620163	-7.18496579099911
45	1542.82091620163	-7.72237069930068
50	1542.82091620163	-8.08595931717389
55	1542.82091620163	-8.21855867082561
60	1542.82091620163	-8.04429269357678
65	1542.82091620163	-7.46684879516314
70	1542.82091620163	-6.38613210065201
75	1542.82091620163	-4.73661486243887
80	1542.82091620163	-2.52502874525919
NaN	NaN	NaN
0	1543.61530642652	0
5	1543.61530642652	-1.02766903909623
10	1543.61530642652	-2.03868243087958
15	1543.61530642652	-3.02307004698654
20	1543.61530642652	-3.97138300424952
25	1543.61530642652	-4.8729231991842
30	1543.61530642652	-5.71432413919806
35	1543.61530642652	-6.47815581332646
40	1543.61530642652	-7.14105647373371
45	1543.61530642652	-7.67165189193133
50	1543.61530642652	-8.02754171904112
55	1543.61530642652	-8.15182641882856
60	1543.61530642652	-7.96968425208942
65	1543.61530642652	-7.38775613852512
70	1543.61530642652	-6.31250679600728
75	1543.61530642652	-4.69161212650698
80	1543.61530642652	-2.55090389696208
NaN	NaN	NaN
0	1544.41051512739	0
5	1544.41051512739	-1.02086544316893
10	1544.41051512739	-2.02606325766717
15	1544.41051512739	-3.00530474465359
20	1544.41051512739	-3.94885190676012
25	1544.41051512739	-4.84574506280762
30	1544.41051512739	-5.68237268199797
35	1544.41051512739	-6.44106995113563
40	1544.41051512739	-7.09826582152997
45	1544.41051512739	-7.62243353839864
50	1544.41051512739	-7.97116676180176
55	1544.41051512739	-8.08792177137509
60	1544.41051512739	-7.89905268336685
65	1544.41051512739	-7.31431155966521
70	1544.41051512739	-6.2468257417169
75	1544.41051512739	-4.65718288846023
80	1544.41051512739	-2.58898325149163
NaN	NaN	NaN
0	1545.20654356982	0
5	1545.20654356982	-1.01412741940667
10	1545.20654356982	-2.01358366263119
15	1545.20654356982	-2.98776691649105
20	1545.20654356982	-3.92665676830248
25	1545.20654356982	-4.81903992358068
30	1545.20654356982	-5.65106957554186
35	1545.20654356982	-6.40485798654447
40	1545.20654356982	-7.05663817795143
45	1545.20654356982	-7.57474369669388
50	1545.20654356982	-7.91676701839577
55	1545.20654356982	-8.02649419806334
60	1545.20654356982	-7.83133677690833
65	1545.20654356982	-7.24374788916631
70	1545.20654356982	-6.18241038382484
75	1545.20654356982	-4.61792448047194
80	1545.20654356982	-2.60590759544552
NaN	NaN	NaN
0	1546.00339302201	0
5	1546.00339302201	-1.00738808228232
10	1546.00339302201	-2.00110202026754
15	1546.00339302201	-2.9702270761261
20	1546.00339302201	-3.90446102369251
25	1546.00339302201	-4.79233831288707
30	1546.00339302201	-5.61978013476001
35	1546.00339302201	-6.36868289485855
40	1546.00339302201	-7.01509786837785
45	1546.00339302201	-7.52724665617368
50	1546.00339302201	-7.86277487560657
55	1546.00339302201	-7.96590372614098
60	1546.00339302201	-7.76530482936449
65	1546.00339302201	-7.17652608157452
70	1546.00339302201	-6.1244650092334
75	1546.00339302201	-4.59063695279762
80	1546.00339302201	-2.64310798767636
NaN	NaN	NaN
0	1546.80106475478	0
5	1546.80106475478	-1.00071105794733
10	1546.80106475478	-1.98875119636847
15	1546.80106475478	-2.95289664642922
20	1546.80106475478	-3.88256851534974
25	1546.80106475478	-4.76605526475528
30	1546.80106475478	-5.58905386085024
35	1546.80106475478	-6.33325447385252
40	1546.80106475478	-6.97453791503923
45	1546.80106475478	-7.48102612885935
50	1546.80106475478	-7.81042814725008
55	1546.80106475478	-7.90739880015792
60	1546.80106475478	-7.70183104666193
65	1546.80106475478	-7.11221331477229
70	1546.80106475478	-6.06924407056212
75	1546.80106475478	-4.56432764403601
80	1546.80106475478	-2.67615543145136
NaN	NaN	NaN
0	1547.59956004157	0
5	1547.59956004157	-0.994061613441631
10	1547.59956004157	-1.97644499616245
15	1547.59956004157	-2.93561496432581
20	1547.59956004157	-3.86071268616081
25	1547.59956004157	-4.73977554939858
30	1547.59956004157	-5.55826852231693
35	1547.59956004157	-6.297663413465
40	1547.59956004157	-6.93365092205689
45	1547.59956004157	-7.43422051650231
50	1547.59956004157	-7.75708631815636
55	1547.59956004157	-7.84722782215551
60	1547.59956004157	-7.63554505007987
65	1547.59956004157	-7.04299976681631
70	1547.59956004157	-6.00514450468691
75	1547.59956004157	-4.52125933125641
80	1547.59956004157	-2.6772080601233
NaN	NaN	NaN
0	1548.39888015846	0
5	1548.39888015846	-0.987422640563833
10	1548.39888015846	-1.96415363205792
15	1548.39888015846	-2.91834465534565
20	1548.39888015846	-3.8388545658815
25	1548.39888015846	-4.7134660752719
30	1548.39888015846	-5.5274069714472
35	1548.39888015846	-6.26192321081573
40	1548.39888015846	-6.89250428231616
45	1548.39888015846	-7.38699067745887
50	1548.39888015846	-7.70307654041722
55	1548.39888015846	-7.78602869734526
60	1548.39888015846	-7.56770182602017
65	1548.39888015846	-6.97147307627861
70	1548.39888015846	-5.93775943217643
75	1548.39888015846	-4.47403637484119
80	1548.39888015846	-2.67447726691009
NaN	NaN	NaN
0	1549.19902638415	0
5	1549.19902638415	-0.980777329982259
10	1549.19902638415	-1.9518263839526
15	1549.19902638415	-2.90097906494606
20	1549.19902638415	-3.8168029741281
25	1549.19902638415	-4.68681388552769
30	1549.19902638415	-5.49598579896036
35	1549.19902638415	-6.22531610509348
40	1549.19902638415	-6.85006148626765
45	1549.19902638415	-7.33786856392723
50	1549.19902638415	-7.646344489827
55	1549.19902638415	-7.72093895363589
60	1549.19902638415	-7.49428780837631
65	1549.19902638415	-6.89186147263439
70	1549.19902638415	-5.85837549594377
75	1549.19902638415	-4.40845754254062
80	1549.19902638415	-2.64310073082569
NaN	NaN	NaN
0	1550	0
5	1550	-0.974173987496641
10	1550	-1.93958587836117
15	1550	-2.88374931828618
20	1550	-3.79494299162755
25	1550	-4.66041871328171
30	1550	-5.46490061983939
35	1550	-6.18914275799762
40	1550	-6.80817569748738
45	1550	-7.28946063077023
50	1550	-7.59052733996445
55	1550	-7.65701561286752
60	1550	-7.4223354187151
65	1550	-6.81398547939542
70	1550	-5.78075321850562
75	1550	-4.34373777314482
80	1550	-2.60924602117473
NaN	NaN	NaN
0	1550.80180229002	0
5	1550.80180229002	-0.967590884980456
10	1550.80180229002	-1.92738431674244
15	1550.80180229002	-2.86657557557881
20	1550.80180229002	-3.77315409325757
25	1550.80180229002	-4.63410667095233
30	1550.80180229002	-5.43390549263972
35	1550.80180229002	-6.15305735668309
40	1550.80180229002	-6.76635930105977
45	1550.80180229002	-7.24107324948033
50	1550.80180229002	-7.53462509359845
55	1550.80180229002	-7.59279416196445
60	1550.80180229002	-7.34966964180495
65	1550.80180229002	-6.73460885767701
70	1550.80180229002	-5.70025262995038
75	1550.80180229002	-4.27418266924245
80	1550.80180229002	-2.56934923168216
NaN	NaN	NaN
0	1551.60443454087	0
5	1551.60443454087	-0.961049152317877
10	1551.60443454087	-1.91528032321457
15	1551.60443454087	-2.84957449928967
20	1551.60443454087	-3.75163794394807
25	1551.60443454087	-4.60820067256291
30	1551.60443454087	-5.40349396510299
35	1551.60443454087	-6.11779206801208
40	1551.60443454087	-6.72567732752139
45	1551.60443454087	-7.19423528968846
50	1551.60443454087	-7.48081150532506
55	1551.60443454087	-7.53133389880181
60	1551.60443454087	-7.28051878657962
65	1551.60443454087	-6.65930582614757
70	1551.60443454087	-5.62331092832149
75	1551.60443454087	-4.20411388466895
80	1551.60443454087	-2.51605503873137
NaN	NaN	NaN
0	1552.40789804188	0
5	1552.40789804188	-0.954535320740374
10	1552.40789804188	-1.90324235798673
15	1552.40789804188	-2.83269057246671
20	1552.40789804188	-3.73030717554472
25	1552.40789804188	-4.5825709871284
30	1552.40789804188	-5.37348010826972
35	1552.40789804188	-6.08308699371756
40	1552.40789804188	-6.68577412466433
45	1552.40789804188	-7.14847111725813
50	1552.40789804188	-7.42847101294957
55	1552.40789804188	-7.47188535301943
60	1552.40789804188	-7.21409367604136
65	1552.40789804188	-6.58762393275711
70	1552.40789804188	-5.55095168585739
75	1552.40789804188	-4.13918918173083
80	1552.40789804188	-2.46703131153178
NaN	NaN	NaN
0	1553.21219408506	0
5	1553.21219408506	-0.947995564386969
10	1553.21219408506	-1.89112799582945
15	1553.21219408506	-2.81564784678438
20	1553.21219408506	-3.70869457403851
25	1553.21219408506	-4.55648587847393
30	1553.21219408506	-5.34277648574094
35	1553.21219408506	-6.04738866137204
40	1553.21219408506	-6.64450312406431
45	1553.21219408506	-7.10090797661451
50	1553.21219408506	-7.3738958844865
55	1553.21219408506	-7.40989608752256
60	1553.21219408506	-7.14525627100726
65	1553.21219408506	-6.51476624151481
70	1553.21219408506	-5.48105223221757
75	1553.21219408506	-4.08496232359781
80	1553.21219408506	-2.44409272525666
NaN	NaN	NaN
0	1554.01732396508	0
5	1554.01732396508	-0.941603891196715
10	1554.01732396508	-1.87937985842333
15	1554.01732396508	-2.79928162022524
20	1554.01732396508	-3.68819069598636
25	1554.01732396508	-4.53210292189906
30	1554.01732396508	-5.31458125603416
35	1554.01732396508	-6.01528594368222
40	1554.01732396508	-6.60828574413657
45	1554.01732396508	-7.06034602928468
50	1554.01732396508	-7.32891865588145
55	1554.01732396508	-7.36096317775834
60	1554.01732396508	-7.09407979299967
65	1554.01732396508	-6.46570595412297
70	1554.01732396508	-5.44306935610393
75	1554.01732396508	-4.073191915841
80	1554.01732396508	-2.4766155299183
NaN	NaN	NaN
0	1554.82328897931	0
5	1554.82328897931	-0.93511615752799
10	1554.82328897931	-1.86739701800051
15	1554.82328897931	-2.78248196990394
20	1554.82328897931	-3.6669738064169
25	1554.82328897931	-4.50662159447023
30	1554.82328897931	-5.28476728787526
35	1554.82328897931	-5.98087618580536
40	1554.82328897931	-6.56887179152779
45	1554.82328897931	-7.01547156726069
50	1554.82328897931	-7.27829042353092
55	1554.82328897931	-7.30490035974628
60	1554.82328897931	-7.0344201160422
65	1554.82328897931	-6.40763059523276
70	1554.82328897931	-5.39784411256805
75	1554.82328897931	-4.0608892423135
80	1554.82328897931	-2.52302322579513
NaN	NaN	NaN
0	1555.63009042781	0
5	1555.63009042781	-0.928721893654726
10	1555.63009042781	-1.85561838262671
15	1555.63009042781	-2.76602412838146
20	1555.63009042781	-3.64627365312359
25	1555.63009042781	-4.48188029341973
30	1555.63009042781	-5.25597610939522
35	1555.63009042781	-5.94784082012349
40	1555.63009042781	-6.53125547263396
45	1555.63009042781	-6.97287601856093
50	1555.63009042781	-7.23042797037828
55	1555.63009042781	-7.25195631354125
60	1555.63009042781	-6.97777069713929
65	1555.63009042781	-6.35123495889339
70	1555.63009042781	-5.35019208609505
75	1555.63009042781	-4.0362882056199
80	1555.63009042781	-2.5371631520887
NaN	NaN	NaN
0	1556.43772961333	0
5	1556.43772961333	-0.922349951734858
10	1556.43772961333	-1.84389296534064
15	1556.43772961333	-2.74966070097591
20	1556.43772961333	-3.62572221275713
25	1556.43772961333	-4.45735913963218
30	1556.43772961333	-5.2274996604002
35	1556.43772961333	-5.9152472352558
40	1556.43772961333	-6.49425552729476
45	1556.43772961333	-6.93114506038121
50	1556.43772961333	-7.18380153149945
55	1556.43772961333	-7.20084421911798
60	1556.43772961333	-6.92399449894124
65	1556.43772961333	-6.29972700759657
70	1556.43772961333	-5.31159653902534
75	1556.43772961333	-4.02961146445563
80	1556.43772961333	-2.58697114030697
NaN	NaN	NaN
0	1557.24620784136	0
5	1557.24620784136	-0.91589672487913
10	1557.24620784136	-1.8319819976351
15	1557.24620784136	-2.73297047905142
20	1557.24620784136	-3.60464893137148
25	1557.24620784136	-4.43204598247324
30	1557.24620784136	-5.19785824851019
35	1557.24620784136	-5.88097610521286
40	1557.24620784136	-6.45487597473977
45	1557.24620784136	-6.88607429337909
50	1557.24620784136	-7.1325190086533
55	1557.24620784136	-7.14326142377865
60	1557.24620784136	-6.86122017608095
65	1557.24620784136	-6.23563168162444
70	1557.24620784136	-5.25521670993252
75	1557.24620784136	-3.99739802660541
80	1557.24620784136	-2.59936003723364
NaN	NaN	NaN
0	1558.05552642005	0
5	1558.05552642005	-0.9093810259764
10	1558.05552642005	-1.81992678137606
15	1558.05552642005	-2.7160248957947
20	1558.05552642005	-3.58316747015175
25	1558.05552642005	-4.40611439682527
30	1558.05552642005	-5.16731063504862
35	1558.05552642005	-5.84540749603686
40	1558.05552642005	-6.41367031854024
45	1558.05552642005	-6.83846712665471
50	1558.05552642005	-7.07774872194512
55	1558.05552642005	-7.08091856681635
60	1558.05552642005	-6.79198236928108
65	1558.05552642005	-6.16277716059798
70	1558.05552642005	-5.18697353893435
75	1558.05552642005	-3.94911787133096
80	1558.05552642005	-2.59014215471706
NaN	NaN	NaN
0	1558.86568666032	0
5	1558.86568666032	-0.902876002933324
10	1558.86568666032	-1.80790224737367
15	1558.86568666032	-2.69913913324393
20	1558.86568666032	-3.56178508946809
25	1558.86568666032	-4.38033321280293
30	1558.86568666032	-5.13697988123017
35	1558.86568666032	-5.81014192000824
40	1558.86568666032	-6.37288019508518
45	1558.86568666032	-6.79142418566244
50	1558.86568666032	-7.02374336879526
55	1558.86568666032	-7.01962123155132
60	1558.86568666032	-6.72420669917244
65	1558.86568666032	-6.09207626752921
70	1558.86568666032	-5.12221130301858
75	1558.86568666032	-3.90728056001757
80	1558.86568666032	-2.59436996316607
NaN	NaN	NaN
0	1559.6766898758	0
5	1559.6766898758	-0.896428408808488
10	1559.6766898758	-1.79603406631521
15	1559.6766898758	-2.68256126211414
20	1559.6766898758	-3.5409299597284
25	1559.6766898758	-4.35538652256383
30	1559.6766898758	-5.10790498178828
35	1559.6766898758	-5.77670169646292
40	1559.6766898758	-6.33467606391225
45	1559.6766898758	-6.74797135222709
50	1559.6766898758	-6.97463449156434
55	1559.6766898758	-6.96487821314675
60	1559.6766898758	-6.66498973966686
65	1559.6766898758	-6.03208775825759
70	1559.6766898758	-5.06979207974032
75	1559.6766898758	-3.87718886519932
80	1559.6766898758	-2.60466298491975
NaN	NaN	NaN
0	1560.48853738284	0
5	1560.48853738284	-0.889894472033705
10	1560.48853738284	-1.78397954429961
15	1560.48853738284	-2.66567208158415
20	1560.48853738284	-3.5196009946437
25	1560.48853738284	-4.32975123314672
30	1560.48853738284	-5.07785716441056
35	1560.48853738284	-5.7419141817115
40	1560.48853738284	-6.29463623038812
45	1560.48853738284	-6.70205277267592
50	1560.48853738284	-6.92225594898052
55	1560.48853738284	-6.90584724694788
60	1560.48853738284	-6.60018605020771
65	1560.48853738284	-5.96476382188386
70	1560.48853738284	-5.00736894965015
75	1560.48853738284	-3.83213085733398
80	1560.48853738284	-2.58967698296551
NaN	NaN	NaN
0	1561.30123050056	0
5	1561.30123050056	-0.883480679912039
10	1561.30123050056	-1.77224290006192
15	1561.30123050056	-2.6493975720527
20	1561.30123050056	-3.49931181841961
25	1561.30123050056	-4.30574782386712
30	1561.30123050056	-5.05025079715518
35	1561.30123050056	-5.71066089555103
40	1561.30123050056	-6.25959103916
45	1561.30123050056	-6.66306374260087
50	1561.30123050056	-6.87934966547851
55	1561.30123050056	-6.85959447339578
60	1561.30123050056	-6.55239271306319
65	1561.30123050056	-5.9197337688131
70	1561.30123050056	-4.97357802782671
75	1561.30123050056	-3.82299931415547
80	1561.30123050056	-2.61937019215144
NaN	NaN	NaN
0	1562.1147705508	0
5	1562.1147705508	-0.876950232276552
10	1562.1147705508	-1.76023370252362
15	1562.1147705508	-2.63263738936889
20	1562.1147705508	-3.47824554262334
25	1562.1147705508	-4.28057270371017
30	1562.1147705508	-5.02094622365536
35	1562.1147705508	-5.67701939506405
40	1562.1147705508	-6.22127309710831
45	1562.1147705508	-6.61970100439007
50	1562.1147705508	-6.83075936597815
55	1562.1147705508	-6.80621859752288
60	1562.1147705508	-6.49615458623524
65	1562.1147705508	-5.86567319206825
70	1562.1147705508	-4.93221909019198
75	1562.1147705508	-3.81221648411448
80	1562.1147705508	-2.66107155425169
NaN	NaN	NaN
0	1562.92915885819	0
5	1562.92915885819	-0.870449581773438
10	1562.92915885819	-1.74831614830681
15	1562.92915885819	-2.61606749350937
20	1562.92915885819	-3.45751262961776
25	1562.92915885819	-4.25592870794924
30	1562.92915885819	-4.99243795119056
35	1562.92915885819	-5.64452137792226
40	1562.92915885819	-6.18454198174157
45	1562.92915885819	-6.57847273033859
50	1562.92915885819	-6.78494306874664
55	1562.92915885819	-6.75627906860106
60	1562.92915885819	-6.44382729633984
65	1562.92915885819	-5.81522680113423
70	1562.92915885819	-4.89201946524179
75	1562.92915885819	-3.79491243534599
80	1562.92915885819	-2.6780915267124
NaN	NaN	NaN
0	1563.74439675009	0
5	1563.74439675009	-0.863756156365844
10	1563.74439675009	-1.73594659220665
15	1563.74439675009	-2.59869050599136
20	1563.74439675009	-3.43548554061161
25	1563.74439675009	-4.22932640841212
30	1563.74439675009	-4.96107400913195
35	1563.74439675009	-5.60796708810655
40	1563.74439675009	-6.14216500831275
45	1563.74439675009	-6.52951812619982
50	1563.74439675009	-6.7287135357108
55	1563.74439675009	-6.69252035339075
60	1563.74439675009	-6.37348390704692
65	1563.74439675009	-5.74184226444901
70	1563.74439675009	-4.82362617970112
75	1563.74439675009	-3.74479798609063
80	1563.74439675009	-2.65988290207073
NaN	NaN	NaN
0	1564.56048555665	0
5	1564.56048555665	-0.857166283759431
10	1564.56048555665	-1.7238544213466
15	1564.56048555665	-2.58185352506136
20	1564.56048555665	-3.41437481070355
25	1564.56048555665	-4.20416290718523
30	1564.56048555665	-4.93185864331797
35	1564.56048555665	-5.57451040832702
40	1564.56048555665	-6.10413758798369
45	1564.56048555665	-6.48654348796374
50	1564.56048555665	-6.68055891882961
55	1564.56048555665	-6.63948353493
60	1564.56048555665	-6.31713578312893
65	1564.56048555665	-5.68639554693041
70	1564.56048555665	-4.77781389584784
75	1564.56048555665	-3.72287554738448
80	1564.56048555665	-2.6776676911921
NaN	NaN	NaN
0	1565.37742661081	0
5	1565.37742661081	-0.850417071059095
10	1565.37742661081	-1.71139913237848
15	1565.37742661081	-2.56438214888148
20	1565.37742661081	-3.39226205707028
25	1565.37742661081	-4.17749634766601
30	1565.37742661081	-4.9004575848497
35	1565.37742661081	-5.53794004770327
40	1565.37742661081	-6.06173780043766
45	1565.37742661081	-6.43749157969193
50	1565.37742661081	-6.62401499109737
55	1565.37742661081	-6.57491289045198
60	1565.37742661081	-6.2449533703981
65	1565.37742661081	-5.60918048651132
70	1565.37742661081	-4.70199439909375
75	1565.37742661081	-3.65950251303556
80	1565.37742661081	-2.63826333780882
NaN	NaN	NaN
0	1566.19522124826	0
5	1566.19522124826	-0.843645321144832
10	1566.19522124826	-1.69891661606459
15	1566.19522124826	-2.54689368597065
20	1566.19522124826	-3.37015560028313
25	1566.19522124826	-4.15087181757669
30	1566.19522124826	-4.86914593977411
35	1566.19522124826	-5.50151697550731
40	1566.19522124826	-6.01955093514832
45	1566.19522124826	-6.38872012890296
50	1566.19522124826	-6.56780950471723
55	1566.19522124826	-6.51070985437612
60	1566.19522124826	-6.17311365691504
65	1566.19522124826	-5.53222606325782
70	1566.19522124826	-4.62642267423512
75	1566.19522124826	-3.59703630741654
80	1566.19522124826	-2.60277008695989
NaN	NaN	NaN
0	1567.01387080751	0
5	1567.01387080751	-0.836739744796244
10	1567.01387080751	-1.68613375565154
15	1567.01387080751	-2.52888691740237
20	1567.01387080751	-3.34723802421038
25	1567.01387080751	-4.12303830006218
30	1567.01387080751	-4.83608280639127
35	1567.01387080751	-5.46260237046456
40	1567.01387080751	-5.97386316188439
45	1567.01387080751	-6.33507057435884
50	1567.01387080751	-6.50484203149285
55	1567.01387080751	-6.43715919505777
60	1567.01387080751	-6.08836300256442
65	1567.01387080751	-5.43743797579818
70	1567.01387080751	-4.52626747053453
75	1567.01387080751	-3.50096253734393
80	1567.01387080751	-2.5219780616271
NaN	NaN	NaN
0	1567.83337662987	0
5	1567.83337662987	-0.829832979564378
10	1567.83337662987	-1.67336909648074
15	1567.83337662987	-2.51093894525374
20	1567.83337662987	-3.32444234684608
25	1567.83337662987	-4.09541332087717
30	1567.83337662987	-4.80333789904281
35	1567.83337662987	-5.42413426607306
40	1567.83337662987	-5.92875541297816
45	1567.83337662987	-6.28210873331875
50	1567.83337662987	-6.4425769733272
55	1567.83337662987	-6.36409650881882
60	1567.83337662987	-6.00339074940253
65	1567.83337662987	-5.34072238959502
70	1567.83337662987	-4.42065937512647
75	1567.83337662987	-3.39310021049299
80	1567.83337662987	-2.41997043325614
NaN	NaN	NaN
0	1568.65374005944	0
5	1568.65374005944	-0.822777822906698
10	1568.65374005944	-1.66026009468144
15	1568.65374005944	-2.4923801190662
20	1568.65374005944	-3.30067019222711
25	1568.65374005944	-4.06631079244128
30	1568.65374005944	-4.76843231621053
35	1568.65374005944	-5.38257993087394
40	1568.65374005944	-5.87931513686538
45	1568.65374005944	-6.22314646484014
50	1568.65374005944	-6.37209203109629
55	1568.65374005944	-6.27988436224525
60	1568.65374005944	-5.9034513249607
65	1568.65374005944	-5.22419263335281
70	1568.65374005944	-4.28941207944251
75	1568.65374005944	-3.25339239005801
80	1568.65374005944	-2.28089570273467
NaN	NaN	NaN
0	1569.47496244315	0
5	1569.47496244315	-0.815785035728386
10	1569.47496244315	-1.64733673142901
15	1569.47496244315	-2.47420571204297
20	1569.47496244315	-3.27757651024866
25	1569.47496244315	-4.03830194052659
30	1569.47496244315	-4.73519017085822
35	1569.47496244315	-5.3434559692009
40	1569.47496244315	-5.83332238113956
45	1569.47496244315	-6.16896297757977
50	1569.47496244315	-6.30810467232256
55	1569.47496244315	-6.20434901024399
60	1569.47496244315	-5.81487713066924
65	1569.47496244315	-5.1221864038442
70	1569.47496244315	-4.1760631842315
75	1569.47496244315	-3.13449809838466
80	1569.47496244315	-2.16390261360856
NaN	NaN	NaN
0	1570.29704513074	0
5	1570.29704513074	-0.808622824023549
10	1570.29704513074	-1.63402956850144
15	1570.29704513074	-2.45536313986654
20	1570.29704513074	-3.25343074102654
25	1570.29704513074	-4.0087215742675
30	1570.29704513074	-4.69967768044189
35	1570.29704513074	-5.3011299786182
40	1570.29704513074	-5.78289959702099
45	1570.29704513074	-6.10875389726576
50	1570.29704513074	-6.23605687449331
55	1570.29704513074	-6.1182323045149
60	1570.29704513074	-5.71274774166799
65	1570.29704513074	-5.00344793008341
70	1570.29704513074	-4.04328661695468
75	1570.29704513074	-2.99530796782374
80	1570.29704513074	-2.02910016528849
NaN	NaN	NaN
0	1571.1199894748	0
5	1571.1199894748	-0.801563959558986
10	1571.1199894748	-1.6210018774702
15	1571.1199894748	-2.43706858667083
20	1571.1199894748	-3.23022022757044
25	1571.1199894748	-3.98061663558532
30	1571.1199894748	-4.66637786487996
35	1571.1199894748	-5.26200748977879
40	1571.1199894748	-5.73699585532985
45	1571.1199894748	-6.05479187271891
50	1571.1199894748	-6.17250309367487
55	1571.1199894748	-6.04349623703741
60	1571.1199894748	-5.6256512766664
65	1571.1199894748	-4.90426854360865
70	1571.1199894748	-3.93552240074761
75	1571.1199894748	-2.88751923777509
80	1571.1199894748	-1.93322930103347
NaN	NaN	NaN
0	1571.94379683073	0
5	1571.94379683073	-0.794408397717232
10	1571.94379683073	-1.60777719048086
15	1571.94379683073	-2.41846266170477
20	1571.94379683073	-3.20655736117401
25	1571.94379683073	-3.95187558309791
30	1571.94379683073	-4.63219357379541
35	1571.94379683073	-5.22165666770798
40	1571.94379683073	-5.68937871439047
45	1571.94379683073	-5.998420037229
50	1571.94379683073	-6.10551702072978
55	1571.94379683073	-5.96378518786523
60	1571.94379683073	-5.53117096973682
65	1571.94379683073	-4.79377511427985
70	1571.94379683073	-3.8097854190283
75	1571.94379683073	-2.7502689154294
80	1571.94379683073	-1.78856192165185
NaN	NaN	NaN
0	1572.76846855679	0
5	1572.76846855679	-0.787225429265226
10	1572.76846855679	-1.59451649394198
15	1572.76846855679	-2.39983113739055
20	1572.76846855679	-3.18290030204702
25	1572.76846855679	-3.92319698699988
30	1572.76846855679	-4.59816139541541
35	1572.76846855679	-5.18159417885534
40	1572.76846855679	-5.6422561953546
45	1572.76846855679	-5.94286058268282
50	1572.76846855679	-6.03984912379486
55	1572.76846855679	-5.88623210793634
60	1572.76846855679	-5.44031153257399
65	1572.76846855679	-4.68959649114156
70	1572.76846855679	-3.69550466967629
75	1572.76846855679	-2.63433370248575
80	1572.76846855679	-1.68309501722968
NaN	NaN	NaN
0	1573.5940060141	0
5	1573.5940060141	-0.779988901178418
10	1573.5940060141	-1.58114707498262
15	1573.5940060141	-2.38102651822511
20	1573.5940060141	-3.15898771595424
25	1573.5940060141	-3.89415108547406
30	1573.5940060141	-4.56360570741763
35	1573.5940060141	-5.14078640245255
40	1573.5940060141	-5.59407007767952
45	1573.5940060141	-5.88577596492842
50	1573.5940060141	-5.97197653703837
55	1573.5940060141	-5.8054548015516
60	1573.5940060141	-5.3446606982577
65	1573.5940060141	-4.57814543103817
70	1573.5940060141	-3.56993923193832
75	1573.5940060141	-2.5006376850345
80	1573.5940060141	-1.54983408983035
NaN	NaN	NaN
0	1574.42041056662	0
5	1574.42041056662	-0.772753893351104
10	1574.42041056662	-1.56779095676737
15	1574.42041056662	-2.36225601737716
20	1574.42041056662	-3.13513862172492
25	1574.42041056662	-3.86520646336271
30	1574.42041056662	-4.5291974828986
35	1574.42041056662	-5.10018035951267
40	1574.42041056662	-5.54614649899824
45	1574.42041056662	-5.82901676333544
50	1574.42041056662	-5.90448270666729
55	1574.42041056662	-5.72507278484834
60	1574.42041056662	-5.24932243035262
65	1574.42041056662	-4.46668024124131
70	1574.42041056662	-3.44347807427295
75	1574.42041056662	-2.36399554236346
80	1574.42041056662	-1.40943437224112
NaN	NaN	NaN
0	1575.24768358118	0
5	1575.24768358118	-0.765475641109736
10	1575.24768358118	-1.55436090129386
15	1575.24768358118	-2.34338922424277
20	1575.24768358118	-3.11117579887472
25	1575.24768358118	-3.83613239210167
30	1575.24768358118	-4.49464249617214
35	1575.24768358118	-5.0594047930325
40	1575.24768358118	-5.49802005107852
45	1575.24768358118	-5.77200326598145
50	1575.24768358118	-5.83665243258267
55	1575.24768358118	-5.64421873351117
60	1575.24768358118	-5.15327835205307
65	1575.24768358118	-4.35408180753043
70	1575.24768358118	-3.31506350327724
75	1575.24768358118	-2.22378945519627
80	1575.24768358118	-1.26237923549656
NaN	NaN	NaN
0	1576.0758264275	0
5	1576.0758264275	-0.758290200762127
10	1576.0758264275	-1.54119818461856
15	1576.0758264275	-2.32506703995641
20	1576.0758264275	-3.08816549246406
25	1576.0758264275	-3.80858544405847
30	1576.0758264275	-4.46240172854371
35	1576.0758264275	-5.02200018233598
40	1576.0758264275	-5.45465975871339
45	1576.0758264275	-5.72156755137854
50	1576.0758264275	-5.77770671461886
55	1576.0758264275	-5.57510197047456
60	1576.0758264275	-5.07233077062626
65	1576.0758264275	-4.26015960014084
70	1576.0758264275	-3.20834002439456
75	1576.0758264275	-2.10616042624114
80	1576.0758264275	-1.13480159572949
NaN	NaN	NaN
0	1576.90484047816	0
5	1576.90484047816	-0.751065657343648
10	1576.90484047816	-1.5279816231905
15	1576.90484047816	-2.30670065484742
20	1576.90484047816	-3.06514638400084
25	1576.90484047816	-3.78109336515818
30	1576.90484047816	-4.43031135493035
35	1576.90484047816	-4.98487757472429
40	1576.90484047816	-5.4117526847707
45	1576.90484047816	-5.67179545216247
50	1576.90484047816	-5.71966108143318
55	1576.90484047816	-5.50710073605681
60	1576.90484047816	-4.99256074681148
65	1576.90484047816	-4.16696581644807
70	1576.90484047816	-3.10053658376125
75	1576.90484047816	-1.98245620767549
80	1576.90484047816	-0.989984047546796
NaN	NaN	NaN
0	1577.73472710865	0
5	1577.73472710865	-0.743708778334744
10	1577.73472710865	-1.51445417119568
15	1577.73472710865	-2.28777607261426
20	1577.73472710865	-3.04122616994635
25	1577.73472710865	-3.75222885634619
30	1577.73472710865	-4.39620870620951
35	1577.73472710865	-4.94488554390004
40	1577.73472710865	-5.36484381097914
45	1577.73472710865	-5.61654863965786
50	1577.73472710865	-5.65425919984592
55	1577.73472710865	-5.42939972711239
60	1577.73472710865	-4.9002789870066
65	1577.73472710865	-4.05808901635016
70	1577.73472710865	-2.97382420776392
75	1577.73472710865	-1.83702636564859
80	1577.73472710865	-0.821090384851126
NaN	NaN	NaN
0	1578.56548769735	0
5	1578.56548769735	-0.736509521593229
10	1578.56548769735	-1.50134524979229
15	1578.56548769735	-2.26966178486628
20	1578.56548769735	-3.01867688716505
25	1578.56548769735	-3.72551546260751
30	1578.56548769735	-4.36532327959542
35	1578.56548769735	-4.90954913033604
40	1578.56548769735	-5.32451196126666
45	1578.56548769735	-5.5704216193366
50	1578.56548769735	-5.60130920156972
55	1578.56548769735	-5.3684501235384
60	1578.56548769735	-4.83014846688146
65	1578.56548769735	-3.9777516025467
70	1578.56548769735	-2.88221512677749
75	1578.56548769735	-1.73089331318704
80	1578.56548769735	-0.688199303694215
NaN	NaN	NaN
0	1579.39712362554	0
5	1579.39712362554	-0.729303478944083
10	1579.39712362554	-1.48823677461051
15	1579.39712362554	-2.25156706589851
20	1579.39712362554	-2.99617723361628
25	1579.39712362554	-3.69889231968271
30	1579.39712362554	-4.33457898546377
35	1579.39712362554	-4.87441388288082
40	1579.39712362554	-5.28444658316859
45	1579.39712362554	-5.52462087275867
50	1579.39712362554	-5.54871152044264
55	1579.39712362554	-5.30777472307863
60	1579.39712362554	-4.75993771443115
65	1579.39712362554	-3.89626181028957
70	1579.39712362554	-2.78662945617799
75	1579.39712362554	-1.6139163571645
80	1579.39712362554	-0.529591507787619
NaN	NaN	NaN
0	1580.22963627741	0
5	1580.22963627741	-0.722019838650767
10	1580.22963627741	-1.47497260686114
15	1580.22963627741	-2.23322868397897
20	1580.22963627741	-2.97332592719646
25	1580.22963627741	-3.6717776087898
30	1580.22963627741	-4.30315674566209
35	1580.22963627741	-4.83834948001939
40	1580.22963627741	-5.24311227703675
45	1580.22963627741	-5.47709200520245
50	1580.22963627741	-5.49376588687897
55	1580.22963627741	-5.24391739448692
60	1580.22963627741	-4.68542887225304
65	1580.22963627741	-3.80899812445566
70	1580.22963627741	-2.68338165822436
75	1580.22963627741	-1.48704401047331
80	1580.22963627741	-0.358814040879605
NaN	NaN	NaN
0	1581.06302704008	0
5	1581.06302704008	-0.714785385157322
10	1581.06302704008	-1.46184290519216
15	1581.06302704008	-2.21515200933357
20	1581.06302704008	-2.95091517018967
25	1581.06302704008	-3.64534757485572
30	1581.06302704008	-4.27274705340171
35	1581.06302704008	-4.80373365205129
40	1581.06302704008	-5.20380242023845
45	1581.06302704008	-5.43234366451009
50	1581.06302704008	-5.44258814480322
55	1581.06302704008	-5.18510689783893
60	1581.06302704008	-4.61760164969779
65	1581.06302704008	-3.73044682118447
70	1581.06302704008	-2.5912126529622
75	1581.06302704008	-1.37356510232192
80	1581.06302704008	-0.202641193212117
NaN	NaN	NaN
0	1581.89729730359	0
5	1581.89729730359	-0.707499638280633
10	1581.89729730359	-1.4486026370933
15	1581.89729730359	-2.19688666591908
20	1581.89729730359	-2.92820702474468
25	1581.89729730359	-3.61846689723321
30	1581.89729730359	-4.24167187812861
35	1581.89729730359	-4.76815453531744
40	1581.89729730359	-5.16312158819551
45	1581.89729730359	-5.38567371679074
50	1581.89729730359	-5.3887561295263
55	1581.89729730359	-5.12268980254961
60	1581.89729730359	-4.54498141344703
65	1581.89729730359	-3.64576918314191
70	1581.89729730359	-2.49181485376218
75	1581.89729730359	-1.25311655085331
80	1581.89729730359	-0.0435280430395404
NaN	NaN	NaN
0	1582.73244846092	0
5	1582.73244846092	-0.70019083605496
10	1582.73244846092	-1.43532985305665
15	1582.73244846092	-2.17858781475756
20	1582.73244846092	-2.90546918763453
25	1582.73244846092	-3.59156232618118
30	1582.73244846092	-4.2105783928541
35	1582.73244846092	-4.73256096283583
40	1582.73244846092	-5.1224280484877
45	1582.73244846092	-5.33899285281688
50	1582.73244846092	-5.33492326695737
55	1582.73244846092	-5.06031341011721
60	1582.73244846092	-4.47253441613854
65	1582.73244846092	-3.5616441076501
70	1582.73244846092	-2.39396572163052
75	1582.73244846092	-1.13665152665601
80	1582.73244846092	0.106308900466235
NaN	NaN	NaN
0	1583.56848190799	0
5	1583.56848190799	-0.69281350454928
10	1583.56848190799	-1.42190902981323
15	1583.56848190799	-2.16003753374137
20	1583.56848190799	-2.88233806935337
25	1583.56848190799	-3.56406628746842
30	1583.56848190799	-4.17861615850537
35	1583.56848190799	-4.69571249595002
40	1583.56848190799	-5.07994539717112
45	1583.56848190799	-5.28979002263721
50	1583.56848190799	-5.27757421344021
55	1583.56848190799	-4.99310271867299
60	1583.56848190799	-4.39359116791597
65	1583.56848190799	-3.46920769899756
70	1583.56848190799	-2.28665387289054
75	1583.56848190799	-1.01274904442835
80	1583.56848190799	0.252984319002207
NaN	NaN	NaN
0	1584.40539904368	0
5	1584.40539904368	-0.685444409365158
10	1584.40539904368	-1.40853931810139
15	1584.40539904368	-2.14161804639971
20	1584.40539904368	-2.85945935689117
25	1584.40539904368	-3.53699405020858
30	1584.40539904368	-4.14730952848296
35	1584.40539904368	-4.659825333298
40	1584.40539904368	-5.03881977195709
45	1584.40539904368	-5.24244801922002
50	1584.40539904368	-5.22271681257729
55	1584.40539904368	-4.92915936678964
60	1584.40539904368	-4.31885468500646
65	1584.40539904368	-3.38212960783529
70	1584.40539904368	-2.18624559744586
75	1584.40539904368	-0.898382020058346
80	1584.40539904368	0.384525007552576
NaN	NaN	NaN
0	1585.2432012698	0
5	1585.2432012698	-0.678066745768592
10	1585.2432012698	-1.39517282921765
15	1585.2432012698	-2.12323073250657
20	1585.2432012698	-2.83665766144892
25	1585.2432012698	-3.51005949701803
30	1585.2432012698	-4.11621773557537
35	1585.2432012698	-4.62424754801227
40	1585.2432012698	-4.99811584221297
45	1585.2432012698	-5.19565669658703
50	1585.2432012698	-5.16855169758822
55	1585.2432012698	-4.86605495981998
60	1585.2432012698	-4.24510151541968
65	1585.2432012698	-3.29619760059418
70	1585.2432012698	-2.0872994585172
75	1585.2432012698	-0.78646147462945
80	1585.2432012698	0.510705611623618
NaN	NaN	NaN
0	1586.08188999117	0
5	1586.08188999117	-0.670759580864978
10	1586.08188999117	-1.38198782667341
15	1586.08188999117	-2.10518424677627
20	1586.08188999117	-2.81441651368287
25	1586.08188999117	-3.48398225384244
30	1586.08188999117	-4.08637927929455
35	1586.08188999117	-4.59044760105784
40	1586.08188999117	-4.95988051864995
45	1586.08188999117	-5.15223898858476
50	1586.08188999117	-5.11894033132309
55	1586.08188999117	-4.80903250170394
60	1586.08188999117	-4.17938985751907
65	1586.08188999117	-3.22078366603967
70	1586.08188999117	-2.00193762257098
75	1586.08188999117	-0.691874900689506
80	1586.08188999117	0.614749362314606
NaN	NaN	NaN
0	1586.92146661556	0
5	1586.92146661556	-0.663460447148117
10	1586.92146661556	-1.36884320025525
15	1586.92146661556	-2.08723376852159
20	1586.92146661556	-2.79235227705499
25	1586.92146661556	-3.45819306052754
30	1586.92146661556	-4.05697880891619
35	1586.92146661556	-4.55728794782553
40	1586.92146661556	-4.92256120348174
45	1586.92146661556	-5.11011901606959
50	1586.92146661556	-5.07116704408337
55	1586.92146661556	-4.75463242316451
60	1586.92146661556	-4.11747081849312
65	1586.92146661556	-3.15096114858122
70	1586.92146661556	-1.92497637085946
75	1586.92146661556	-0.610036234381926
80	1586.92146661556	0.699607621010828
NaN	NaN	NaN
0	1587.76193255371	0
5	1587.76193255371	-0.656483194087826
10	1587.76193255371	-1.35650560196647
15	1587.76193255371	-2.07078858959192
20	1587.76193255371	-2.77277140383405
25	1587.76193255371	-3.43623253267977
30	1587.76193255371	-4.03323269580835
35	1587.76193255371	-4.53223471400382
40	1587.76193255371	-4.8966131464904
45	1587.76193255371	-5.08368110200122
50	1587.76193255371	-5.04472294414763
55	1587.76193255371	-4.7288795044935
60	1587.76193255371	-4.0935382566068
65	1587.76193255371	-3.13075092846646
70	1587.76193255371	-1.91150896590292
75	1587.76193255371	-0.607292637428766
80	1587.76193255371	0.688425680158917
NaN	NaN	NaN
0	1588.60328921938	0
5	1588.60328921938	-0.649510537237383
10	1588.60328921938	-1.34418743796923
15	1588.60328921938	-2.05438374780598
20	1588.60328921938	-2.75325420897771
25	1588.60328921938	-3.41435721834862
30	1588.60328921938	-4.00958533990958
35	1588.60328921938	-4.50727555976369
40	1588.60328921938	-4.87071835076006
45	1588.60328921938	-5.05718778726086
50	1588.60328921938	-5.01798921645395
55	1588.60328921938	-4.70237398634906
60	1588.60328921938	-4.06797926492978
65	1588.60328921938	-3.10731981251272
70	1588.60328921938	-1.89207090704634
75	1588.60328921938	-0.59435248064962
80	1588.60328921938	0.692606666128161
NaN	NaN	NaN
0	1589.44553802931	0
5	1589.44553802931	-0.642816741004437
10	1589.44553802931	-1.33255515317913
15	1589.44553802931	-2.03924029852885
20	1589.44553802931	-2.73579636988991
25	1589.44553802931	-3.3956326470652
30	1589.44553802931	-3.99056585741833
35	1589.44553802931	-4.48892724243769
40	1589.44553802931	-4.8540784720586
45	1589.44553802931	-5.04345255356728
50	1589.44553802931	-5.00862979883609
55	1589.44553802931	-4.69928023048435
60	1589.44553802931	-4.07364638267041
65	1589.44553802931	-3.1250532285533
70	1589.44553802931	-1.92604013777413
75	1589.44553802931	-0.649107539087958
80	1589.44553802931	0.61333290841177
NaN	NaN	NaN
0	1590.28868040324	0
5	1590.28868040324	-0.636328336994166
10	1590.28868040324	-1.32141430047697
15	1590.28868040324	-2.02497923302414
20	1590.28868040324	-2.71974910660144
25	1590.28868040324	-3.37902583507241
30	1590.28868040324	-3.97460302044088
35	1590.28868040324	-4.47487178041757
40	1590.28868040324	-4.8433444582755
45	1590.28868040324	-5.03770475239033
50	1590.28868040324	-5.00990756857161
55	1590.28868040324	-4.71012815156448
60	1590.28868040324	-4.09724969787426
65	1590.28868040324	-3.1653075569896
70	1590.28868040324	-1.98737776070716
75	1590.28868040324	-0.73585879697061
80	1590.28868040324	0.497494327982007
NaN	NaN	NaN
0	1591.13271776394	0
5	1591.13271776394	-0.629943406079725
10	1591.13271776394	-1.31052506030419
15	1591.13271776394	-2.0111723230783
20	1591.13271776394	-2.70442684627194
25	1591.13271776394	-3.36350135308157
30	1591.13271776394	-3.96018886532772
35	1591.13271776394	-4.46296716409157
40	1591.13271776394	-4.83552885337805
45	1591.13271776394	-5.03583666213842
50	1591.13271776394	-5.01623786006485
55	1591.13271776394	-4.72739746413298
60	1591.13271776394	-4.12874671367438
65	1591.13271776394	-3.21476452208377
70	1591.13271776394	-2.05849910007403
75	1591.13271776394	-0.831302231169585
80	1591.13271776394	0.376685244380311
NaN	NaN	NaN
0	1591.97765153719	0
5	1591.97765153719	-0.623838084098675
10	1591.97765153719	-1.30029144393605
15	1591.97765153719	-1.99852621226817
20	1591.97765153719	-2.69094289175124
25	1591.97765153719	-3.35072082583117
30	1591.97765153719	-3.94972356365636
35	1591.97765153719	-4.45660569202183
40	1591.97765153719	-4.83535282376984
45	1591.97765153719	-5.04434441987724
50	1591.97765153719	-5.03648615299902
55	1591.97765153719	-4.7631178303969
60	1591.97765153719	-4.18440863255899
65	1591.97765153719	-3.29544490314563
70	1591.97765153719	-2.16937271764943
75	1591.97765153719	-0.976802233952571
80	1591.97765153719	0.192358731006503
NaN	NaN	NaN
0	1592.82348315181	0
5	1592.82348315181	-0.617714736884562
10	1592.82348315181	-1.29000843787047
15	1592.82348315181	-1.98577544757113
20	1592.82348315181	-2.67726306581529
25	1592.82348315181	-3.33760218295068
30	1592.82348315181	-3.9387070944972
35	1592.82348315181	-4.44938220106996
40	1592.82348315181	-4.83386833092682
45	1592.82348315181	-5.05090811891741
50	1592.82348315181	-5.05388649778529
55	1592.82348315181	-4.79470270485585
60	1592.82348315181	-4.23409457999236
65	1592.82348315181	-3.36751590141916
70	1592.82348315181	-2.26792840164689
75	1592.82348315181	-1.10502839625294
80	1592.82348315181	0.0313381767866341
NaN	NaN	NaN
0	1593.67021403966	0
5	1593.67021403966	-0.611643405377031
10	1593.67021403966	-1.27983522160448
15	1593.67021403966	-1.97319798769529
20	1593.67021403966	-2.66382632709082
25	1593.67021403966	-3.32480335079228
30	1593.67021403966	-3.92809448251773
35	1593.67021403966	-4.44265326878397
40	1593.67021403966	-4.83297261208438
45	1593.67021403966	-5.05815033077932
50	1593.67021403966	-5.0720327166626
55	1593.67021403966	-4.82704325350575
60	1593.67021403966	-4.28442410036452
65	1593.67021403966	-3.43989293318218
70	1593.67021403966	-2.36611813587463
75	1593.67021403966	-1.2319789027237
80	1593.67021403966	-0.128084112687944
NaN	NaN	NaN
0	1594.51784563563	0
5	1594.51784563563	-0.605587096463178
10	1594.51784563563	-1.269685265629
15	1594.51784563563	-1.96063859691246
20	1594.51784563563	-2.65038189718152
25	1594.51784563563	-3.31194202550042
30	1594.51784563563	-3.9173249782076
35	1594.51784563563	-4.43561985986545
40	1594.51784563563	-4.83155395753728
45	1594.51784563563	-5.06455759301791
50	1594.51784563563	-5.0889094849802
55	1594.51784563563	-4.85752486278468
60	1594.51784563563	-4.33212272438778
65	1594.51784563563	-3.50869705584429
70	1594.51784563563	-2.45976275584527
75	1594.51784563563	-1.35384485365315
80	1594.51784563563	-0.283239665850254
NaN	NaN	NaN
0	1595.36637937768	0
5	1595.36637937768	-0.5994880056589
10	1595.36637937768	-1.25940849847052
15	1595.36637937768	-1.94781085250876
20	1595.36637937768	-2.63645003195162
25	1595.36637937768	-3.29827145074857
30	1595.36637937768	-3.90528992992716
35	1595.36637937768	-4.42669000037676
40	1595.36637937768	-4.82738295946759
45	1595.36637937768	-5.06706961009896
50	1595.36637937768	-5.10038471547029
55	1595.36637937768	-4.88064626887437
60	1595.36637937768	-4.36994847897429
65	1595.36637937768	-3.56444421061187
70	1595.36637937768	-2.53634148456227
75	1595.36637937768	-1.45350428757234
80	1595.36637937768	-0.409184461975381
NaN	NaN	NaN
0	1596.21581670682	0
5	1596.21581670682	-0.593065285805381
10	1596.21581670682	-1.24831466617233
15	1596.21581670682	-1.93344129933877
20	1596.21581670682	-2.61994282049187
25	1596.21581670682	-3.28058515706409
30	1596.21581670682	-3.8872689255951
35	1596.21581670682	-4.40912086209439
40	1596.21581670682	-4.81104992305704
45	1596.21581670682	-5.05281155582503
50	1596.21581670682	-5.08916584914672
55	1596.21581670682	-4.87365251055202
60	1596.21581670682	-4.36875559389315
65	1596.21581670682	-3.57140531327091
70	1596.21581670682	-2.55549844802899
75	1596.21581670682	-1.49295967776009
80	1596.21581670682	-0.485804557894168
NaN	NaN	NaN
0	1597.06615906714	0
5	1597.06615906714	-0.586382806549436
10	1597.06615906714	-1.23656112248464
15	1597.06615906714	-1.91782038995052
20	1597.06615906714	-2.60133563287824
25	1597.06615906714	-3.25960979373472
30	1597.06615906714	-3.86432275419272
35	1597.06615906714	-4.38440730383997
40	1597.06615906714	-4.78459718830821
45	1597.06615906714	-5.02448655690132
50	1597.06615906714	-5.05869168900906
55	1597.06615906714	-4.84065639136792
60	1597.06615906714	-4.33289441807123
65	1597.06615906714	-3.53273390382078
70	1597.06615906714	-2.51536076084732
75	1597.06615906714	-1.45605070014049
80	1597.06615906714	-0.463304931168028
NaN	NaN	NaN
0	1597.91740790582	0
5	1597.91740790582	-0.579487048762295
10	1597.91740790582	-1.22426278157787
15	1597.91740790582	-1.90116211998446
20	1597.91740790582	-2.58098441211228
25	1597.91740790582	-3.23590372289031
30	1597.91740790582	-3.83729860120614
35	1597.91740790582	-4.35381127449866
40	1597.91740790582	-4.74988991887909
45	1597.91740790582	-4.98485377391579
50	1597.91740790582	-5.01308562170269
55	1597.91740790582	-4.78794359880126
60	1597.91740790582	-4.27224568149719
65	1597.91740790582	-3.46467319629036
70	1597.91740790582	-2.44406141646697
75	1597.91740790582	-1.39392719513002
80	1597.91740790582	-0.436726840229718
NaN	NaN	NaN
0	1598.76956467309	0
5	1598.76956467309	-0.572627477887611
10	1598.76956467309	-1.21202931936207
15	1598.76956467309	-1.88458518852138
20	1598.76956467309	-2.56071314848441
25	1598.76956467309	-3.2122510620448
30	1598.76956467309	-3.81026611909206
35	1598.76956467309	-4.32309565810746
40	1598.76956467309	-4.71488103594542
45	1598.76956467309	-4.9446342426265
50	1598.76956467309	-4.96645238436727
55	1598.76956467309	-4.73352145446239
60	1598.76956467309	-4.20881235294626
65	1598.76956467309	-3.39207545030231
70	1598.76956467309	-2.36525827496667
75	1598.76956467309	-1.3190934665077
80	1598.76956467309	-0.38814766264288
NaN	NaN	NaN
0	1599.62263082231	0
5	1599.62263082231	-0.566075105145009
10	1599.62263082231	-1.20053957010249
15	1599.62263082231	-1.86935889767115
20	1599.62263082231	-2.54262371659331
25	1599.62263082231	-3.19190510680287
30	1599.62263082231	-3.78804696892015
35	1599.62263082231	-4.29919243995153
40	1599.62263082231	-4.68931227843045
45	1599.62263082231	-4.9172726056412
50	1599.62263082231	-4.93706729210238
55	1599.62263082231	-4.7018838277173
60	1599.62263082231	-4.17494981910747
65	1599.62263082231	-3.3569593979435
70	1599.62263082231	-2.33236857596039
75	1599.62263082231	-1.29779909527519
80	1599.62263082231	-0.398510995849692
NaN	NaN	NaN
0	1600.47660780994	0
5	1600.47660780994	-0.560065038789434
10	1600.47660780994	-1.19035516360907
15	1600.47660780994	-1.85650029136988
20	1600.47660780994	-2.52836372687532
25	1600.47660780994	-3.17737732480941
30	1600.47660780994	-3.77432290963835
35	1600.47660780994	-4.28735227104008
40	1600.47660780994	-4.68051672171788
45	1600.47660780994	-4.91283776248858
50	1600.47660780994	-4.93855566092694
55	1600.47660780994	-4.711215019672
60	1600.47660780994	-4.19457744247762
65	1600.47660780994	-3.3902520836432
70	1600.47660780994	-2.38452187960863
75	1600.47660780994	-1.37823997630741
80	1600.47660780994	-0.525746098423366
NaN	NaN	NaN
0	1601.33149709553	0
5	1601.33149709553	-0.555067083752395
10	1601.33149709553	-1.18264273164757
15	1601.33149709553	-1.84817645415308
20	1601.33149709553	-2.52150190187704
25	1601.33149709553	-3.17416259588158
30	1601.33149709553	-3.77719296103321
35	1601.33149709553	-4.29914440562028
40	1601.33149709553	-4.70462299444886
45	1601.33149709553	-4.95335486113998
50	1601.33149709553	-5.00042081858177
55	1601.33149709553	-4.80022802962776
60	1601.33149709553	-4.31721628302725
65	1601.33149709553	-3.55301145993729
70	1601.33149709553	-2.59275320330495
75	1601.33149709553	-1.63552363361963
80	1601.33149709553	-0.838300020866579
NaN	NaN	NaN
0	1602.18730014177	0
5	1602.18730014177	-0.550905891145672
10	1602.18730014177	-1.1769702998942
15	1602.18730014177	-1.84358908012843
20	1602.18730014177	-2.52072785427033
25	1602.18730014177	-3.18024713661949
30	1602.18730014177	-3.79369175285805
35	1602.18730014177	-4.33033329280283
40	1602.18730014177	-4.75572190679802
45	1602.18730014177	-5.03074087160695
50	1602.18730014177	-5.11180207082493
55	1602.18730014177	-4.95459825852154
60	1602.18730014177	-4.52438035275691
65	1602.18730014177	-3.82207848535333
70	1602.18730014177	-2.92927709036422
75	1602.18730014177	-2.03837536282797
80	1602.18730014177	-1.30362007905494
NaN	NaN	NaN
0	1603.04401841447	0
5	1603.04401841447	-0.54748592793847
10	1603.04401841447	-1.17308499196259
15	1603.04401841447	-1.84224842375727
20	1603.04401841447	-2.52521221804368
25	1603.04401841447	-3.19432972844276
30	1603.04401841447	-3.82187774942559
35	1603.04401841447	-4.37812517289483
40	1603.04401841447	-4.82990613038292
45	1603.04401841447	-5.13966330134686
50	1603.04401841447	-5.26558765468599
55	1603.04401841447	-5.16507508643938
60	1603.04401841447	-4.80439894389027
65	1603.04401841447	-4.18334485257154
70	1603.04401841447	-3.37807874085338
75	1603.04401841447	-2.57022805041067
80	1603.04401841447	-1.90639261358141
NaN	NaN	NaN
0	1603.90165338259	0
5	1603.90165338259	-0.544765376805207
10	1603.90165338259	-1.1708845808551
15	1603.90165338259	-1.84396673852986
20	1603.90165338259	-2.53464835292314
25	1603.90165338259	-3.21594102449065
30	1603.90165338259	-3.8610621158144
35	1603.90165338259	-4.44153883436227
40	1603.90165338259	-4.92580970856567
45	1603.90165338259	-5.27825742131272
50	1603.90165338259	-5.45927575244328
55	1603.90165338259	-5.42836312233909
60	1603.90165338259	-5.1530229240952
65	1603.90165338259	-4.63148957267195
70	1603.90165338259	-3.93275944638069
75	1603.90165338259	-3.22384501281878
80	1603.90165338259	-2.63901670082929
NaN	NaN	NaN


==> data/JLT_power_forward.txt <==
0	1499.60345271235	-4
5	1499.60345271235	0.493256085430209
10	1499.60345271235	2.66719757120274
15	1499.60345271235	3.30740798734442
20	1499.60345271235	3.04091640657123
25	1499.60345271235	2.28053504562844
30	1499.60345271235	1.26722816428184
35	1499.60345271235	0.133033065866383
40	1499.60345271235	-1.05058662709736
45	1499.60345271235	-2.24709961163669
50	1499.60345271235	-3.43802319240632
55	1499.60345271235	-4.6153615832033
60	1499.60345271235	-5.77631742751264
65	1499.60345271235	-6.92104903489678
70	1499.60345271235	-8.05074564804396
75	1499.60345271235	-9.16725057316034
80	1499.60345271235	-10.2725503151082
NaN	NaN	NaN
0	1500.35395056663	-4
5	1500.35395056663	0.540214988397067
10	1500.35395056663	2.75340898881953
15	1500.35395056663	3.42521371342502
20	1500.35395056663	3.18390960036085
25	1500.35395056663	2.44361440077077
30	1500.35395056663	1.446410907084
35	1500.35395056663	0.325189050263786
40	1500.35395056663	-0.847934981927289
45	1500.35395056663	-2.03590322189981
50	1500.35395056663	-3.21982750963146
55	1500.35395056663	-4.39138586081578
60	1500.35395056663	-5.54753086965751
65	1500.35395056663	-6.68821144479243
70	1500.35395056663	-7.81446155260696
75	1500.35395056663	-8.92799687725238
80	1500.35395056663	-10.0307021237695
NaN	NaN	NaN
0	1501.10519999166	-4
5	1501.10519999166	0.589965035489407
10	1501.10519999166	2.84311019501938
15	1501.10519999166	3.54649110458779
20	1501.10519999166	3.3302094735817
25	1501.10519999166	2.60985511792795
30	1501.10519999166	1.62865227373534
35	1501.10519999166	0.520334903559318
40	1501.10519999166	-0.642340001109144
45	1501.10519999166	-1.82179611185635
50	1501.10519999166	-2.99874538560756
55	1501.10519999166	-4.16454283298272
60	1501.10519999166	-5.31589277029067
65	1501.10519999166	-6.45253605040235
70	1501.10519999166	-7.57535194287773
75	1501.10519999166	-8.68592898857719
80	1501.10519999166	-9.78605040032638
NaN	NaN	NaN
0	1501.85720211699	-4
5	1501.85720211699	0.634643723403607
10	1501.85720211699	2.92440332570093
15	1501.85720211699	3.65724736508705
20	1501.85720211699	3.46463600853663
25	1501.85720211699	2.76333874192867
30	1501.85720211699	1.79754418318398
35	1501.85720211699	0.701726103225522
40	1501.85720211699	-0.450782838101631
45	1501.85720211699	-1.62192878793155
50	1501.85720211699	-2.79205015360323
55	1501.85720211699	-3.95219598090743
60	1501.85720211699	-5.0988332825469
65	1501.85720211699	-6.23150282948787
70	1501.85720211699	-7.35093420894422
75	1501.85720211699	-8.45859255409757
80	1501.85720211699	-9.55616225542269
NaN	NaN	NaN
0	1502.60995807442	-4
5	1502.60995807442	0.674965146989311
10	1502.60995807442	2.9998231999404
15	1502.60995807442	3.76184991941741
20	1502.60995807442	3.59302481823161
25	1502.60995807442	2.910971121782
30	1502.60995807442	1.96074631306484
35	1502.60995807442	0.877548574293131
40	1502.60995807442	-0.264709232861714
45	1502.60995807442	-1.42748655688402
50	1502.60995807442	-2.59074092796957
55	1502.60995807442	-3.74520969823048
60	1502.60995807442	-4.88711855078554
65	1502.60995807442	-6.01580549347761
70	1502.60995807442	-7.13184844968163
75	1502.60995807442	-8.23658781896405
80	1502.60995807442	-9.33160822307564
NaN	NaN	NaN
0	1503.363468998	-4
5	1503.363468998	0.706579584244957
10	1503.363468998	3.06180740203793
15	1503.363468998	3.85040393566632
20	1503.363468998	3.70386369626797
25	1503.363468998	3.04014966429533
30	1503.363468998	2.10492293247473
35	1503.363468998	1.03396946548915
40	1503.363468998	-0.0982938263211643
45	1503.363468998	-1.25288316009763
50	1503.363468998	-2.40940135049657
55	1503.363468998	-3.55829018046604
60	1503.363468998	-4.69554406632451
65	1503.363468998	-5.82030542143142
70	1503.363468998	-6.93300494532798
75	1503.363468998	-8.03486159431322
80	1503.363468998	-9.12736256076368
NaN	NaN	NaN
0	1504.1177360241	-4
5	1504.1177360241	0.721419406723194
10	1504.1177360241	3.09771564667789
15	1504.1177360241	3.90760619241551
20	1504.1177360241	3.78024262833466
25	1504.1177360241	3.13296187042881
30	1504.1177360241	2.21151573510504
35	1504.1177360241	1.15200372487846
40	1504.1177360241	0.0291899515781476
45	1504.1177360241	-1.11759099585037
50	1504.1177360241	-2.26764340535312
55	1504.1177360241	-3.41114880654597
60	1504.1177360241	-4.54389264815338
65	1504.1177360241	-5.66483736824196
70	1504.1177360241	-6.7742763664195
75	1504.1177360241	-7.87331434930664
80	1504.1177360241	-8.9633461746476
NaN	NaN	NaN
0	1504.87276029132	-4
5	1504.87276029132	0.719118530226716
10	1504.87276029132	3.10936469430843
15	1504.87276029132	3.93814597548916
20	1504.87276029132	3.82942981427398
25	1504.87276029132	3.19867146416189
30	1504.87276029132	2.29124282813154
35	1504.87276029132	1.24340760647886
40	1504.87276029132	0.130236424866847
45	1504.87276029132	-1.00858725227458
50	1504.87276029132	-2.15206232395836
55	1504.87276029132	-3.29010152399134
60	1504.87276029132	-4.41827430350516
65	1504.87276029132	-5.53535771372611
70	1504.87276029132	-6.64150380656069
75	1504.87276029132	-7.73770007423441
80	1504.87276029132	-8.82524682675392
NaN	NaN	NaN
0	1505.6285429406	-4
5	1505.6285429406	0.702497586834184
10	1505.6285429406	3.09970667743663
15	1505.6285429406	3.94390153807414
20	1505.6285429406	3.85200628415876
25	1505.6285429406	3.23674328333636
30	1505.6285429406	2.34271348841788
35	1505.6285429406	1.30616190245567
40	1505.6285429406	0.202371755083573
45	1505.6285429406	-0.928675252078739
50	1505.6285429406	-2.06570160507821
55	1505.6285429406	-3.19836866697192
60	1505.6285429406	-4.32204054875932
65	1505.6285429406	-5.43531634154346
70	1505.6285429406	-6.53821133584989
75	1505.6285429406	-7.63159915537433
80	1505.6285429406	-8.71668792002799
NaN	NaN	NaN
0	1506.38508511512	-4
5	1506.38508511512	0.674098407304492
10	1506.38508511512	3.07123957481397
15	1506.38508511512	3.92627136545063
20	1506.38508511512	3.84811022382637
25	1506.38508511512	3.24624210269887
30	1506.38508511512	2.36416850859353
35	1506.38508511512	1.33789844276204
40	1506.38508511512	0.242783676473377
45	1506.38508511512	-0.880991977773413
50	1506.38508511512	-2.01193710798812
55	1506.38508511512	-3.13950360637703
60	1506.38508511512	-4.25887771889072
65	1506.38508511512	-5.36850028237345
70	1506.38508511512	-6.46826276012814
75	1506.38508511512	-7.55893438991471
80	1506.38508511512	-8.64163793816959
NaN	NaN	NaN
0	1507.1423879604	-4
5	1507.1423879604	0.639666760581942
10	1507.1423879604	3.03501310703876
15	1507.1423879604	3.90090495102259
20	1507.1423879604	3.8370049754999
25	1507.1423879604	3.24908558310536
30	1507.1423879604	2.37941821457541
35	1507.1423879604	1.3637665260772
40	1507.1423879604	0.277571047149313
45	1507.1423879604	-0.838758263284504
50	1507.1423879604	-1.96349705779046
55	1507.1423879604	-3.08587354041736
60	1507.1423879604	-4.20088614823004
65	1507.1423879604	-5.30681037427285
70	1507.1423879604	-6.40340891176202
75	1507.1423879604	-7.49134307168221
80	1507.1423879604	-8.57164770045003
NaN	NaN	NaN
0	1507.90045262425	-4
5	1507.90045262425	0.607321147291168
10	1507.90045262425	3.00140077619124
15	1507.90045262425	3.87807501699835
20	1507.90045262425	3.82821945057042
25	1507.90045262425	3.25404775146181
30	1507.90045262425	2.39662999856503
35	1507.90045262425	1.39147965217213
40	1507.90045262425	0.314116272431232
45	1507.90045262425	-0.794832864187263
50	1507.90045262425	-1.91341663754813
55	1507.90045262425	-3.03064392204285
60	1507.90045262425	-4.14132814029362
65	1507.90045262425	-5.24358161937018
70	1507.90045262425	-6.33703960549448
75	1507.90045262425	-7.42225653149631
80	1507.90045262425	-8.5001800968732
NaN	NaN	NaN
0	1508.65928025678	-4
5	1508.65928025678	0.585416973437762
10	1508.65928025678	2.98501737615005
15	1508.65928025678	3.87670297529692
20	1508.65928025678	3.84348875013704
25	1508.65928025678	3.28467198797494
30	1508.65928025678	2.44052078638562
35	1508.65928025678	1.44653023050163
40	1508.65928025678	0.378435005237336
45	1508.65928025678	-0.722839149145052
50	1508.65928025678	-1.83506543152074
55	1508.65928025678	-2.94700280400419
60	1508.65928025678	-4.05326035468284
65	1508.65928025678	-5.15177425683103
70	1508.65928025678	-6.24204382802353
75	1508.65928025678	-7.32451070685863
80	1508.65928025678	-8.40003130306117
NaN	NaN	NaN
0	1509.41887201044	-4
5	1509.41887201044	0.571619772072514
10	1509.41887201044	2.97919373875421
15	1509.41887201044	3.88603249404952
20	1509.41887201044	3.86890982145188
25	1509.41887201044	3.32482184416203
30	1509.41887201044	2.49340728341397
35	1509.41887201044	1.51016444984398
40	1509.41887201044	0.451026172492974
45	1509.41887201044	-0.642807592449411
50	1509.41887201044	-1.74885422052911
55	1509.41887201044	-2.85563808687194
60	1509.41887201044	-3.95757465909653
65	1509.41887201044	-5.05243211564668
70	1509.41887201044	-6.13957935137496
75	1509.41887201044	-7.21934939503132
80	1509.41887201044	-8.29251047456868
NaN	NaN	NaN
0	1510.17922903997	-4
5	1510.17922903997	0.559558615322583
10	1510.17922903997	2.97526502956197
15	1510.17922903997	3.89681190286474
20	1510.17922903997	3.89520454314491
25	1510.17922903997	3.36532736918629
30	1510.17922903997	2.54623555904711
35	1510.17922903997	1.57342367369092
40	1510.17922903997	0.523003439296571
45	1510.17922903997	-0.563570724761655
50	1510.17922903997	-1.6635756758028
55	1510.17922903997	-2.76531280325962
60	1510.17922903997	-3.86301202769405
65	1510.17922903997	-4.95427971191421
70	1510.17922903997	-6.0383584743235
75	1510.17922903997	-7.11547589948179
80	1510.17922903997	-8.18631438408911
NaN	NaN	NaN
0	1510.94035250248	-4
5	1510.94035250248	0.540423663057112
10	1510.94035250248	2.96069316184843
15	1510.94035250248	3.89553557154688
20	1510.94035250248	3.90904386499358
25	1510.94035250248	3.39336310737209
30	1510.94035250248	2.58669258551822
35	1510.94035250248	1.62442518412436
40	1510.94035250248	0.582820271804028
45	1510.94035250248	-0.496418866492188
50	1510.94035250248	-1.59032659764
55	1510.94035250248	-2.68697734899558
60	1510.94035250248	-3.78041177180747
65	1510.94035250248	-4.86807147523496
70	1510.94035250248	-5.94907048807497
75	1510.94035250248	-7.02352926304171
80	1510.94035250248	-8.092043102963
NaN	NaN	NaN
0	1511.70224355738	-4
5	1511.70224355738	0.510083593649397
10	1511.70224355738	2.92855511031592
15	1511.70224355738	3.87349442539127
20	1511.70224355738	3.90056652920947
25	1511.70224355738	3.39831026136254
30	1511.70224355738	2.6036518538219
35	1511.70224355738	1.65169675577281
40	1511.70224355738	0.618765685783288
45	1511.70224355738	-0.453230489879927
50	1511.70224355738	-1.54110446228012
55	1511.70224355738	-2.63271484062649
60	1511.70224355738	-3.72191915105695
65	1511.70224355738	-4.80599821824461
70	1511.70224355738	-5.8839397291292
75	1511.70224355738	-6.95575858387254
80	1511.70224355738	-8.02196405698577
NaN	NaN	NaN
0	1512.46490336643	-4
5	1512.46490336643	0.445645062947281
10	1512.46490336643	2.84335334668091
15	1512.46490336643	3.7883519289318
20	1512.46490336643	3.82364704765102
25	1512.46490336643	3.33185226448201
30	1512.46490336643	2.54746356904527
35	1512.46490336643	1.60474137367903
40	1512.46490336643	0.579784024190588
45	1512.46490336643	-0.485441216849465
50	1512.46490336643	-1.56760948184055
55	1512.46490336643	-2.65441332112848
60	1512.46490336643	-3.73955723689516
65	1512.46490336643	-4.82018141505223
70	1512.46490336643	-5.89515986621652
75	1512.46490336643	-6.96441087321157
80	1512.46490336643	-8.0283639221241
NaN	NaN	NaN
0	1513.22833309373	-4
5	1513.22833309373	0.356273775310644
10	1513.22833309373	2.71875009639498
15	1513.22833309373	3.65566852135178
20	1513.22833309373	3.69453784029092
25	1513.22833309373	3.21044479916172
30	1513.22833309373	2.43460921076908
35	1513.22833309373	1.500008117455
40	1513.22833309373	0.482279025668467
45	1513.22833309373	-0.576690648704819
50	1513.22833309373	-1.65351823681218
55	1513.22833309373	-2.73577968803925
60	1513.22833309373	-3.81705737540255
65	1513.22833309373	-4.89437200015416
70	1513.22833309373	-5.96649750763826
75	1513.22833309373	-7.03326527921753
80	1513.22833309373	-8.09503189236269
NaN	NaN	NaN
0	1513.99253390575	-4
5	1513.99253390575	0.242554302633534
10	1513.99253390575	2.55699798532937
15	1513.99253390575	3.47948196190941
20	1513.99253390575	3.51877130565597
25	1513.99253390575	3.04074313973712
30	1513.99253390575	2.27255093261252
35	1513.99253390575	1.34553079605782
40	1513.99253390575	0.334689212283007
45	1513.99253390575	-0.718251256044172
50	1513.99253390575	-1.78989489297956
55	1513.99253390575	-2.8677263018456
60	1513.99253390575	-3.94522046337983
65	1513.99253390575	-5.01928823927892
70	1513.99253390575	-6.08860942294874
75	1513.99253390575	-7.15293263339768
80	1513.99253390575	-8.21254440105959
NaN	NaN	NaN
0	1514.75750697129	-4
5	1514.75750697129	0.114541475308349
10	1514.75750697129	2.37294819976811
15	1514.75750697129	3.27662531890134
20	1514.75750697129	3.31386709653697
25	1514.75750697129	2.84043095217254
30	1514.75750697129	2.07895072326471
35	1514.75750697129	1.15889415646253
40	1514.75750697129	0.154515395843388
45	1514.75750697129	-0.892697350211709
50	1514.75750697129	-1.95937634983321
55	1514.75750697129	-3.03294076892704
60	1514.75750697129	-4.10677465647297
65	1514.75750697129	-5.17769054726441
70	1514.75750697129	-6.24428162000111
75	1514.75750697129	-7.30621921764234
80	1514.75750697129	-8.36372378259354
NaN	NaN	NaN
0	1515.52325346154	-4
5	1515.52325346154	-0.020170252027376
10	1515.52325346154	2.17827230800293
15	1515.52325346154	3.06099978251042
20	1515.52325346154	3.09504115265138
25	1515.52325346154	2.62555453898762
30	1515.52325346154	1.87040434743377
35	1515.52325346154	0.957068118454735
40	1515.52325346154	-0.0410122961480777
45	1515.52325346154	-1.08261439915808
50	1515.52325346154	-2.14441541453698
55	1515.52325346154	-3.21377907369698
60	1515.52325346154	-4.28400452450278
65	1515.52325346154	-5.35181013705171
70	1515.52325346154	-6.41570512331424
75	1515.52325346154	-7.47528550618867
80	1515.52325346154	-8.53070706508533
NaN	NaN	NaN
0	1516.28977455005	-4
5	1516.28977455005	-0.154921252945213
10	1516.28977455005	1.9833911499268
15	1516.28977455005	2.8450044344822
20	1516.28977455005	2.87574626401826
25	1516.28977455005	2.41016309496274
30	1516.28977455005	1.6613230502635
35	1516.28977455005	0.75469579124909
40	1516.28977455005	-0.23709617606339
45	1516.28977455005	-1.27309852169694
50	1516.28977455005	-2.33003366516852
55	1516.28977455005	-3.39520957020375
60	1516.28977455005	-4.46183999555349
65	1516.28977455005	-5.52654884844509
70	1516.28977455005	-6.58776111702897
75	1516.28977455005	-7.64499739474118
80	1516.28977455005	-8.6983487623005
NaN	NaN	NaN
0	1517.05707141273	-4
5	1517.05707141273	-0.276144036251949
10	1517.05707141273	1.80949529090662
15	1517.05707141273	2.65383180393479
20	1517.05707141273	2.68318366872831
25	1517.05707141273	2.22245148451746
30	1517.05707141273	1.4803991892061
35	1517.05707141273	0.580723088891001
40	1517.05707141273	-0.404658202692575
45	1517.05707141273	-1.43500163908541
50	1517.05707141273	-2.48704565948101
55	1517.05707141273	-3.54802719751104
60	1517.05707141273	-4.61106634041936
65	1517.05707141273	-5.67268781632835
70	1517.05707141273	-6.73122976232668
75	1517.05707141273	-7.78613580336976
80	1517.05707141273	-8.8374314474539
NaN	NaN	NaN
0	1517.82514522789	-4
5	1517.82514522789	-0.384243566045594
10	1517.82514522789	1.65531481314552
15	1517.82514522789	2.48564560284515
20	1517.82514522789	2.51527211794131
25	1517.82514522789	2.06027683608739
30	1517.82514522789	1.32550634750547
35	1517.82514522789	0.433065430879387
40	1517.82514522789	-0.545738548569422
45	1517.82514522789	-1.57032494264516
50	1517.82514522789	-2.61742096841682
55	1517.82514522789	-3.67417680625835
60	1517.82514522789	-4.73360950163394
65	1517.82514522789	-5.79213872712693
70	1517.82514522789	-6.84801214957643
75	1517.82514522789	-7.90059407857456
80	1517.82514522789	-8.94984293396014
NaN	NaN	NaN
0	1518.59399717623	-4
5	1518.59399717623	-0.485079778783261
10	1518.59399717623	1.51242607452529
15	1518.59399717623	2.33127321376957
20	1518.59399717623	2.36285360820386
25	1518.59399717623	1.91472857922094
30	1518.59399717623	1.18800610498812
35	1518.59399717623	0.303319106852982
40	1518.59399717623	-0.668554737544706
45	1518.59399717623	-1.68714246003998
50	1518.59399717623	-2.72912417487096
55	1518.59399717623	-3.78153946329045
60	1518.59399717623	-4.83728665286777
65	1518.59399717623	-5.89266957864554
70	1518.59399717623	-6.94583827350354
75	1518.59399717623	-7.99607270723879
80	1518.59399717623	-9.04326068213497
NaN	NaN	NaN
0	1519.36362844083	-4
5	1519.36362844083	-0.57741367761371
10	1519.36362844083	1.38119471078499
15	1519.36362844083	2.18950663945703
20	1519.36362844083	2.22322203461696
25	1519.36362844083	1.78191933168119
30	1519.36362844083	1.06314382265612
35	1519.36362844083	0.186107779673165
40	1519.36362844083	-0.778926559157582
45	1519.36362844083	-1.79159236310943
50	1519.36362844083	-2.82852396544249
55	1519.36362844083	-3.87665253457321
60	1519.36362844083	-4.9287595604162
65	1519.36362844083	-5.98103477083414
70	1519.36362844083	-7.03153184888041
75	1519.36362844083	-8.07944751569402
80	1519.36362844083	-9.12459984547647
NaN	NaN	NaN
0	1520.13404020717	-4
5	1520.13404020717	-0.670208471819401
10	1520.13404020717	1.24805780697745
15	1520.13404020717	2.04488351443552
20	1520.13404020717	2.08026476247872
25	1520.13404020717	1.64556957775348
30	1520.13404020717	0.934636408594668
35	1520.13404020717	0.0651916101216172
40	1520.13404020717	-0.893044220750302
45	1520.13404020717	-1.8998207006287
50	1520.13404020717	-2.93173024724042
55	1520.13404020717	-3.97559716668524
60	1520.13404020717	-5.02408673211912
65	1520.13404020717	-6.0732750204936
70	1520.13404020717	-7.12111960569773
75	1520.13404020717	-8.16673422023304
80	1520.13404020717	-9.20986744763962
NaN	NaN	NaN
0	1520.90523366316	-4
5	1520.90523366316	-0.76065172432289
10	1520.90523366316	1.11738624497359
15	1520.90523366316	1.90231435330294
20	1520.90523366316	1.93893434151507
25	1520.90523366316	1.51050558563176
30	1520.90523366316	0.807156976271864
35	1520.90523366316	-0.0548911085842609
40	1520.90523366316	-1.00647643918443
45	1520.90523366316	-2.00747805695735
50	1520.90523366316	-3.03445536152573
55	1520.90523366316	-4.07413225131583
60	1520.90523366316	-5.11906222941549
65	1520.90523366316	-6.16521113198546
70	1520.90523366316	-7.21044277994688
75	1520.90523366316	-8.25378975145567
80	1520.90523366316	-9.29493254335376
NaN	NaN	NaN
0	1521.67720999908	-4
5	1521.67720999908	-0.859749998341375
10	1521.67720999908	0.971997730629121
15	1521.67720999908	1.74125627998309
20	1521.67720999908	1.77684538381823
25	1521.67720999908	1.35329676307039
30	1521.67720999908	0.656653774571168
35	1521.67720999908	-0.198577744703922
40	1521.67720999908	-1.14390949591725
45	1521.67720999908	-2.1394169002756
50	1521.67720999908	-3.16166582259937
55	1521.67720999908	-4.19730440948188
60	1521.67720999908	-5.23878993296844
65	1521.67720999908	-6.28198869944569
70	1521.67720999908	-7.32467776362156
75	1521.67720999908	-8.36581358314451
80	1521.67720999908	-9.40501218177345
NaN	NaN	NaN
0	1522.44997040766	-4
5	1522.44997040766	-0.954268027498663
10	1522.44997040766	0.833888706593577
15	1522.44997040766	1.58925041669894
20	1522.44997040766	1.62500900257938
25	1522.44997040766	1.20714789511788
30	1522.44997040766	0.51774953990022
35	1522.44997040766	-0.330306708461463
40	1522.44997040766	-1.26914569275681
45	1522.44997040766	-2.25899879824273
50	1522.44997040766	-3.27641211905545
55	1522.44997040766	-4.30794087282207
60	1522.44997040766	-5.34593492521525
65	1522.44997040766	-6.38615348693921
70	1522.44997040766	-7.42628185724407
75	1522.44997040766	-8.46519692168666
80	1522.44997040766	-9.50244783461632
NaN	NaN	NaN
0	1523.22351608404	-4
5	1523.22351608404	-1.0414443600625
10	1523.22351608404	0.706837476121277
15	1523.22351608404	1.45021689795203
20	1523.22351608404	1.48718301854723
25	1523.22351608404	1.07560460631227
30	1523.22351608404	0.39380774551645
35	1523.22351608404	-0.446853778318052
40	1523.22351608404	-1.37906287801248
45	1523.22351608404	-2.36317566048086
50	1523.22351608404	-3.37569986583998
55	1523.22351608404	-4.40308642133392
60	1523.22351608404	-5.43757066333869
65	1523.22351608404	-6.47480007084693
70	1523.22351608404	-7.51236519535493
75	1523.22351608404	-8.549061344801
80	1523.22351608404	-9.58436945423914
NaN	NaN	NaN
0	1523.99784822581	-4
5	1523.99784822581	-1.12352138592664
10	1523.99784822581	0.587881045847514
15	1523.99784822581	1.32074725077671
20	1523.99784822581	1.35952931851937
25	1523.99784822581	0.954433060229562
30	1523.99784822581	0.280263601327069
35	1523.99784822581	-0.553045096805604
40	1523.99784822581	-1.47868763019766
45	1523.99784822581	-2.45712612701369
50	1523.99784822581	-3.46482266933204
55	1523.99784822581	-4.4881217785416
60	1523.99784822581	-5.51914406080702
65	1523.99784822581	-6.55342592952781
70	1523.99784822581	-7.58846400761907
75	1523.99784822581	-8.62297289460055
80	1523.99784822581	-9.65636611294563
NaN	NaN	NaN
0	1524.77296803296	-4
5	1524.77296803296	-1.19562110628634
10	1524.77296803296	0.484586232756267
15	1524.77296803296	1.20992084331457
20	1524.77296803296	1.25204429502516
25	1524.77296803296	0.854224221678948
30	1524.77296803296	0.188110730009202
35	1524.77296803296	-0.637606880205395
40	1524.77296803296	-1.55654757651526
45	1524.77296803296	-2.52923477339489
50	1524.77296803296	-3.53206075375436
55	1524.77296803296	-4.55125016953722
60	1524.77296803296	-5.5788010709695
65	1524.77296803296	-6.61013402890893
70	1524.77296803296	-7.64264883845834
75	1524.77296803296	-8.6749775420268
80	1524.77296803296	-9.70646507131282
NaN	NaN	NaN
0	1525.54887670796	-4
5	1525.54887670796	-1.24888422153418
10	1525.54887670796	0.411018949931145
15	1525.54887670796	1.13498607084571
20	1525.54887670796	1.18397895559983
25	1525.54887670796	0.795514944003884
30	1525.54887670796	0.138728347875807
35	1525.54887670796	-0.67859684359239
40	1525.54887670796	-1.59031683466158
45	1525.54887670796	-2.55690940026256
50	1525.54887670796	-3.55463412651505
55	1525.54887670796	-4.56955733510241
60	1525.54887670796	-5.5935305585904
65	1525.54887670796	-6.62184266405202
70	1525.54887670796	-7.65178639464655
75	1525.54887670796	-8.68190419102397
80	1525.54887670796	-9.71146752545306
NaN	NaN	NaN
0	1526.32557545571	-4
5	1526.32557545571	-1.29831728649578
10	1526.32557545571	0.342815442311808
15	1526.32557545571	1.06578729587136
20	1526.32557545571	1.12156618733291
25	1526.32557545571	0.742244441152019
30	1526.32557545571	0.0945624801951762
35	1526.32557545571	-0.714564973840953
40	1526.32557545571	-1.61922472330905
45	1526.32557545571	-2.57985253424905
50	1526.32557545571	-3.57258069664757
55	1526.32557545571	-4.58332257327793
60	1526.32557545571	-5.60378746694385
65	1526.32557545571	-6.62913610723177
70	1526.32557545571	-7.65655680001532
75	1526.32557545571	-8.68450446726376
80	1526.32557545571	-9.71217874669362
NaN	NaN	NaN
0	1527.10306548356	-4
5	1527.10306548356	-1.3421294581824
10	1527.10306548356	0.282262409403642
15	1527.10306548356	1.00476459312058
20	1527.10306548356	1.06732015229542
25	1527.10306548356	0.696977994652642
30	1527.10306548356	0.0582169105491762
35	1527.10306548356	-0.742878625203921
40	1527.10306548356	-1.64061727421454
45	1527.10306548356	-2.59539451796866
50	1527.10306548356	-3.58321921847815
55	1527.10306548356	-4.58985595928608
60	1527.10306548356	-5.60687525207892
65	1527.10306548356	-6.62931262890604
70	1527.10306548356	-7.65425415134
75	1527.10306548356	-8.68006900335859
80	1527.10306548356	-9.70588640060352
NaN	NaN	NaN
0	1527.88134800134	-4
5	1527.88134800134	-1.38494488049549
10	1527.88134800134	0.221840860633291
15	1527.88134800134	0.943065302908224
20	1527.88134800134	1.01197498060555
25	1527.88134800134	0.65044388482459
30	1527.88134800134	0.0205524530854051
35	1527.88134800134	-0.772517821917797
40	1527.88134800134	-1.66332882880234
45	1527.88134800134	-2.61224783859618
50	1527.88134800134	-3.59516414854607
55	1527.88134800134	-4.5976943072968
60	1527.88134800134	-5.61126967102116
65	1527.88134800134	-6.6308000430293
70	1527.88134800134	-7.65326864502661
75	1527.88134800134	-8.67695846577636
80	1527.88134800134	-9.70092794174246
NaN	NaN	NaN
0	1528.66042422133	-4
5	1528.66042422133	-1.42933358757804
10	1528.66042422133	0.157702793840286
15	1528.66042422133	0.875908385260635
20	1528.66042422133	0.94995657465043
25	1528.66042422133	0.596417376829232
30	1528.66042422133	-0.0251620392498775
35	1528.66042422133	-0.810596018303791
40	1528.66042422133	-1.69475742898438
45	1528.66042422133	-2.63802197609118
50	1528.66042422133	-3.61618241114891
55	1528.66042422133	-4.61472247051344
60	1528.66042422133	-5.62494436830754
65	1528.66042422133	-6.64163933087067
70	1528.66042422133	-7.66169255756218
75	1528.66042422133	-8.68330439417715
80	1528.66042422133	-9.70546510772414
NaN	NaN	NaN
0	1529.44029535828	-4
5	1529.44029535828	-1.48016278187354
10	1529.44029535828	0.0826110089449169
15	1529.44029535828	0.794897307802197
20	1529.44029535828	0.872255172875688
25	1529.44029535828	0.525530035401029
30	1529.44029535828	-0.0885227592656155
35	1529.44029535828	-0.866862118599859
40	1529.44029535828	-1.74475813372772
45	1529.44029535828	-2.6826477566328
50	1529.44029535828	-3.65626001865739
55	1529.44029535828	-4.65096737720365
60	1529.44029535828	-5.657957066801
65	1529.44029535828	-6.67191178177465
70	1529.44029535828	-7.68962547421021
75	1529.44029535828	-8.70922080757815
80	1529.44029535828	-9.72962350423755
NaN	NaN	NaN
0	1530.22096262946	-4
5	1530.22096262946	-1.54555036173478
10	1530.22096262946	-0.0154781976440327
15	1530.22096262946	0.686160653594443
20	1530.22096262946	0.764183863480757
25	1530.22096262946	0.422745782052482
30	1530.22096262946	-0.184708007204814
35	1530.22096262946	-0.956546177810437
40	1530.22096262946	-1.82857405123758
45	1530.22096262946	-2.76136533652933
50	1530.22096262946	-3.73062819564991
55	1530.22096262946	-4.72164965190796
60	1530.22096262946	-5.72551794939061
65	1530.22096262946	-6.73681803809333
70	1530.22096262946	-7.75225961699464
75	1530.22096262946	-8.76989264104467
80	1530.22096262946	-9.788581826836
NaN	NaN	NaN
0	1531.00242725457	-4
5	1531.00242725457	-1.61456535582367
10	1531.00242725457	-0.11886843280871
15	1531.00242725457	0.571183257523645
20	1531.00242725457	0.649251078135554
25	1531.00242725457	0.312654306778455
30	1531.00242725457	-0.288531566763335
35	1531.00242725457	-1.05411869093356
40	1531.00242725457	-1.92046924728281
45	1531.00242725457	-2.84830941082465
50	1531.00242725457	-3.81333764531941
55	1531.00242725457	-4.80076383317347
60	1531.00242725457	-5.80158317616393
65	1531.00242725457	-6.81028742750924
70	1531.00242725457	-7.82350526788729
75	1531.00242725457	-8.83921642269146
80	1531.00242725457	-9.85622648504682
NaN	NaN	NaN
0	1531.78469045584	-4
5	1531.78469045584	-1.68055285534899
10	1531.78469045584	-0.217659243549721
15	1531.78469045584	0.461732282268316
20	1531.78469045584	0.540445377255724
25	1531.78469045584	0.20908984854676
30	1531.78469045584	-0.385562742861458
35	1531.78469045584	-1.14472504487267
40	1531.78469045584	-2.00528596760655
45	1531.78469045584	-2.92810360482637
50	1531.78469045584	-3.88885303889571
55	1531.78469045584	-4.87265795914851
60	1531.78469045584	-5.87041459457336
65	1531.78469045584	-6.87651754304395
70	1531.78469045584	-7.88751186718883
75	1531.78469045584	-8.90130530915159
80	1531.78469045584	-9.91664315174498
NaN	NaN	NaN
0	1532.56775345799	-4
5	1532.56775345799	-1.74455401130712
10	1532.56775345799	-0.313049021006731
15	1532.56775345799	0.356203432348323
20	1532.56775345799	0.435562853619408
25	1532.56775345799	0.109250819837755
30	1532.56775345799	-0.479106132601176
35	1532.56775345799	-1.23206284285366
40	1532.56775345799	-2.08701886962801
45	1532.56775345799	-3.0049646220015
50	1532.56775345799	-3.96155665306642
55	1532.56775345799	-4.94183821353282
60	1532.56775345799	-5.93661150959311
65	1532.56775345799	-6.94017815335935
70	1532.56775345799	-7.94900274961183
75	1532.56775345799	-8.96092356190023
80	1532.56775345799	-9.9746275193378
NaN	NaN	NaN
0	1533.35161748824	-4
5	1533.35161748824	-1.79583956448943
10	1533.35161748824	-0.387778704310117
15	1533.35161748824	0.275858213942915
20	1533.35161748824	0.35835854892841
25	1533.35161748824	0.0384793555028122
30	1533.35161748824	-0.542784258194096
35	1533.35161748824	-1.28906278113731
40	1533.35161748824	-2.13812638156071
45	1533.35161748824	-3.05102200064239
50	1533.35161748824	-4.00334525999593
55	1533.35161748824	-4.98003432604661
60	1533.35161748824	-5.97178264860748
65	1533.35161748824	-6.97278950220644
70	1533.35161748824	-7.97943320324278
75	1533.35161748824	-8.98947865399346
80	1533.35161748824	-10.0015518341983
NaN	NaN	NaN
0	1534.13628377634	-4
5	1534.13628377634	-1.8444322369858
10	1534.13628377634	-0.457849386274535
15	1534.13628377634	0.201400445046036
20	1534.13628377634	0.287744614399381
25	1534.13628377634	-0.0253156351637101
30	1534.13628377634	-0.599277871074298
35	1534.13628377634	-1.33876903021497
40	1534.13628377634	-2.18188601418941
45	1534.13628377634	-3.08970827373124
50	1534.13628377634	-4.037757151033
55	1534.13628377634	-5.01085825369438
60	1534.13628377634	-5.99959199811812
65	1534.13628377634	-6.9980528241677
70	1534.13628377634	-8.00253130119566
75	1534.13628377634	-9.01071810648784
80	1534.13628377634	-10.0211777663056
NaN	NaN	NaN
0	1534.92175355453	-4
5	1534.92175355453	-1.86885333189263
10	1534.92175355453	-0.490311698002334
15	1534.92175355453	0.171766167673186
20	1534.92175355453	0.265866925139198
25	1534.92175355453	-0.038172379765678
30	1534.92175355453	-0.603535493969972
35	1534.92175355453	-1.33544259609084
40	1534.92175355453	-2.17210742821665
45	1534.92175355453	-3.0745271948663
50	1534.92175355453	-4.01808358335227
55	1534.92175355453	-4.98745069410134
60	1534.92175355453	-5.97307204668505
65	1534.92175355453	-6.96892169404719
70	1534.92175355453	-7.97119252619858
75	1534.92175355453	-8.97749421609364
80	1534.92175355453	-9.9863251888955
NaN	NaN	NaN
0	1535.70802805759	-4
5	1535.70802805759	-1.89082501803185
10	1535.70802805759	-0.519399161060567
15	1535.70802805759	0.145638355172141
20	1535.70802805759	0.247344070988295
25	1535.70802805759	-0.0478843919225455
30	1535.70802805759	-0.604843291782306
35	1535.70802805759	-1.32932997253115
40	1535.70802805759	-2.15967576918447
45	1535.70802805759	-3.05680082604595
50	1535.70802805759	-3.99595227340779
55	1535.70802805759	-4.96165713816323
60	1535.70802805759	-5.94422545762966
65	1535.70802805759	-6.93751368135305
70	1535.70802805759	-7.93761907605245
75	1535.70802805759	-8.94207195399022
80	1535.70802805759	-9.94930593332172
NaN	NaN	NaN
0	1536.49510852285	-4
5	1536.49510852285	-1.90723261738434
10	1536.49510852285	-0.539670877390726
15	1536.49510852285	0.129980097284248
20	1536.49510852285	0.240048773280091
25	1536.49510852285	-0.0460533747638887
30	1536.49510852285	-0.59449671721349
35	1536.49510852285	-1.31154287300983
40	1536.49510852285	-2.13558850444063
45	1536.49510852285	-3.02745294605639
50	1536.49510852285	-3.96223794269314
55	1536.49510852285	-4.92431877785038
60	1536.49510852285	-5.90387008691206
65	1536.49510852285	-6.8946301234658
70	1536.49510852285	-7.8926004989797
75	1536.49510852285	-8.89523239722024
80	1536.49510852285	-9.90089496227997
NaN	NaN	NaN
0	1537.28299619015	-4
5	1537.28299619015	-1.92934944704554
10	1537.28299619015	-0.569685726139413
15	1537.28299619015	0.101984170022223
20	1537.28299619015	0.218805611123424
25	1537.28299619015	-0.0591777060783838
30	1537.28299619015	-0.599756196033536
35	1537.28299619015	-1.30979846053153
40	1537.28299619015	-2.12784758453348
45	1537.28299619015	-3.01466975727868
50	1537.28299619015	-3.94524982622575
55	1537.28299619015	-4.90382926263398
60	1537.28299619015	-5.88045874473352
65	1537.28299619015	-6.86876622387194
70	1537.28299619015	-7.86466288663463
75	1537.28299619015	-8.86552455758788
80	1537.28299619015	-9.86965862824659
NaN	NaN	NaN
0	1538.07169230187	-4
5	1538.07169230187	-1.96669414409488
10	1538.07169230187	-0.622057737100535
15	1538.07169230187	0.0485814031592049
20	1538.07169230187	0.170882910259494
25	1538.07169230187	-0.0995351273869485
30	1538.07169230187	-0.632514680146716
35	1538.07169230187	-1.335698394127
40	1538.07169230187	-2.14784166185789
45	1538.07169230187	-3.02968481099663
50	1538.07169230187	-3.9561079427488
55	1538.07169230187	-4.91122462174225
60	1538.07169230187	-5.88496471094843
65	1538.07169230187	-6.87084784567527
70	1538.07169230187	-7.86469598149405
75	1538.07169230187	-8.86381044580498
80	1538.07169230187	-9.86643749308914
NaN	NaN	NaN
0	1538.86119810298	-4
5	1538.86119810298	-2.02480231315127
10	1538.86119810298	-0.706373466809123
15	1538.86119810298	-0.0427428305471918
20	1538.86119810298	0.0817276160871219
25	1538.86119810298	-0.183062799544254
30	1538.86119810298	-0.709644532179127
35	1538.86119810298	-1.40675212059748
40	1538.86119810298	-2.21351990560373
45	1538.86119810298	-3.09075570291969
50	1538.86119810298	-4.01328936883665
55	1538.86119810298	-4.96514023992028
60	1538.86119810298	-5.93613868299009
65	1538.86119810298	-6.91971052054069
70	1538.86119810298	-7.91159804914117
75	1538.86119810298	-8.90903491251756
80	1538.86119810298	-9.91021109452999
NaN	NaN	NaN
0	1539.65151484096	-4
5	1539.65151484096	-2.07112861751792
10	1539.65151484096	-0.772031229531766
15	1539.65151484096	-0.111699848979304
20	1539.65151484096	0.0168403824295442
25	1539.65151484096	-0.241365881369725
30	1539.65151484096	-0.761067018992015
35	1539.65151484096	-1.45185427326623
40	1539.65151484096	-2.25312480867636
45	1539.65151484096	-3.12569592580465
50	1539.65151484096	-4.04431750461681
55	1539.65151484096	-4.99289903777551
60	1539.65151484096	-5.96116295783709
65	1539.65151484096	-6.94243648202744
70	1539.65151484096	-7.93237958718663
75	1539.65151484096	-8.92815667046018
80	1539.65151484096	-9.92790054837781
NaN	NaN	NaN
0	1540.44264376589	-4
5	1540.44264376589	-2.13099945880795
10	1540.44264376589	-0.858028256473242
15	1540.44264376589	-0.204154961227431
20	1540.44264376589	-0.0729558735574685
25	1540.44264376589	-0.325206759880382
30	1540.44264376589	-0.838317024018135
35	1540.44264376589	-1.52292564702485
40	1540.44264376589	-2.31877429312588
45	1540.44264376589	-3.18672533934074
50	1540.44264376589	-4.10146461332587
55	1540.44264376589	-5.04679912163821
60	1540.44264376589	-6.01234687644776
65	1540.44264376589	-6.99133838318022
70	1540.44264376589	-7.97935223579569
75	1540.44264376589	-8.9734841489374
80	1540.44264376589	-9.97181010149206
NaN	NaN	NaN
0	1541.23458613041	-4
5	1541.23458613041	-2.1862259017368
10	1541.23458613041	-0.935634730620007
15	1541.23458613041	-0.285700426285035
20	1541.23458613041	-0.150292613696846
25	1541.23458613041	-0.395661653639017
30	1541.23458613041	-0.901626042014678
35	1541.23458613041	-1.57971961263871
40	1541.23458613041	-2.36994020365284
45	1541.23458613041	-3.23314421033537
50	1541.23458613041	-4.14392360334701
55	1541.23458613041	-5.08596504262663
60	1541.23458613041	-6.04877123488793
65	1541.23458613041	-7.02546901805302
70	1541.23458613041	-8.01155122018752
75	1541.23458613041	-9.00404195905709
80	1541.23458613041	-10.000958425918
NaN	NaN	NaN
0	1542.02734318972	-4
5	1542.02734318972	-2.23655824406672
10	1542.02734318972	-1.00592102548453
15	1542.02734318972	-0.358759901154207
20	1542.02734318972	-0.218571310910824
25	1542.02734318972	-0.456765920798913
30	1542.02734318972	-0.955429780407727
35	1542.02734318972	-1.62692647802549
40	1542.02734318972	-2.41147764804184
45	1542.02734318972	-3.26991671442141
50	1542.02734318972	-4.17673233029046
55	1542.02734318972	-5.1154853872877
60	1542.02734318972	-6.07556004810439
65	1542.02734318972	-7.04997750354726
70	1542.02734318972	-8.0341435838385
75	1542.02734318972	-9.02501003194472
80	1542.02734318972	-10.0205347587288
NaN	NaN	NaN
0	1542.82091620163	-4
5	1542.82091620163	-2.27439106758531
10	1542.82091620163	-1.05699525412178
15	1542.82091620163	-0.409338492078748
20	1542.82091620163	-0.262837656552157
25	1542.82091620163	-0.493138680250611
30	1542.82091620163	-0.984157516751518
35	1542.82091620163	-1.6488909055968
40	1542.82091620163	-2.42769425103008
45	1542.82091620163	-3.28133529763838
50	1542.82091620163	-4.18417812755225
55	1542.82091620163	-5.11964694291735
60	1542.82091620163	-6.07700149746282
65	1542.82091620163	-7.04915403333672
70	1542.82091620163	-8.03142154066942
75	1542.82091620163	-9.02068231054517
80	1542.82091620163	-10.0148343582891
NaN	NaN	NaN
0	1543.61530642652	-4
5	1543.61530642652	-2.30591460949398
10	1543.61530642652	-1.09906527018498
15	1543.61530642652	-0.449724143723112
20	1543.61530642652	-0.296298107703421
25	1543.61530642652	-0.518337044521376
30	1543.61530642652	-1.00147034793305
35	1543.61530642652	-1.65927913211123
40	1543.61530642652	-2.43222612019462
45	1543.61530642652	-3.28099679695756
50	1543.61530642652	-4.17981965046878
55	1543.61530642652	-5.11197470544207
60	1543.61530642652	-6.06659217084297
65	1543.61530642652	-7.03647175880846
70	1543.61530642652	-8.01683913607299
75	1543.61530642652	-9.0044973813936
80	1543.61530642652	-9.99728335755514
NaN	NaN	NaN
0	1544.41051512739	-4
5	1544.41051512739	-2.33555500858771
10	1544.41051512739	-1.1383437831055
15	1544.41051512739	-0.486834053404484
20	1544.41051512739	-0.326197538132945
25	1544.41051512739	-0.539801564082618
30	1544.41051512739	-1.01494670507225
35	1544.41051512739	-1.66577302881533
40	1544.41051512739	-2.43283405172917
45	1544.41051512739	-3.27672245859493
50	1544.41051512739	-4.17152447747976
55	1544.41051512739	-5.1003718060519
60	1544.41051512739	-6.05226250910627
65	1544.41051512739	-7.01988215894554
70	1544.41051512739	-7.99836408229778
75	1544.41051512739	-8.98443551370565
80	1544.41051512739	-9.97587177010528
NaN	NaN	NaN
0	1545.20654356982	-4
5	1545.20654356982	-2.36381563109976
10	1545.20654356982	-1.17700359709647
15	1545.20654356982	-0.524611101654134
20	1545.20654356982	-0.357895986061795
25	1545.20654356982	-0.56390737332475
30	1545.20654356982	-1.0316603287102
35	1545.20654356982	-1.67592413381691
40	1545.20654356982	-2.43739884022078
45	1545.20654356982	-3.27662338834997
50	1545.20654356982	-4.16756739381975
55	1545.20654356982	-5.09323132494931
60	1545.20654356982	-6.04249235240586
65	1545.20654356982	-7.00792973243762
70	1545.20654356982	-7.98458968917279
75	1545.20654356982	-8.96912736502487
80	1545.20654356982	-9.95925923082786
NaN	NaN	NaN
0	1546.00339302201	-4
5	1546.00339302201	-2.40236918052179
10	1546.00339302201	-1.2318140876219
15	1546.00339302201	-0.581450667790115
20	1546.00339302201	-0.410020347692449
25	1546.00339302201	-0.609079852213546
30	1546.00339302201	-1.06975642831708
35	1546.00339302201	-1.7076245310544
40	1546.00339302201	-2.463608199794
45	1546.00339302201	-3.29822823635935
50	1546.00339302201	-4.18535473702912
55	1546.00339302201	-5.10786557690478
60	1546.00339302201	-6.05452154394517
65	1546.00339302201	-7.01779817111782
70	1546.00339302201	-7.9926559665949
75	1546.00339302201	-8.97567882054797
80	1546.00339302201	-9.96452485005192
NaN	NaN	NaN
0	1546.80106475478	-4
5	1546.80106475478	-2.45035872474712
10	1546.80106475478	-1.30262235172699
15	1546.80106475478	-0.65854666825141
20	1546.80106475478	-0.485087670593628
25	1546.80106475478	-0.678895561897436
30	1546.80106475478	-1.13359547780394
35	1546.80106475478	-1.76579997959645
40	1546.80106475478	-2.51679399223691
45	1546.80106475478	-3.34716262634336
50	1546.80106475478	-4.23072653605832
55	1546.80106475478	-5.1502726336278
60	1546.80106475478	-6.09446554347746
65	1546.80106475478	-7.05569079884967
70	1546.80106475478	-8.02883226501273
75	1546.80106475478	-9.01040899277343
80	1546.80106475478	-9.99802530667845
NaN	NaN	NaN
0	1547.59956004157	-4
5	1547.59956004157	-2.484370285562
10	1547.59956004157	-1.35162677026127
15	1547.59956004157	-0.709600421660902
20	1547.59956004157	-0.531802031374805
25	1547.59956004157	-0.719056366935635
30	1547.59956004157	-1.16701396263542
35	1547.59956004157	-1.79308683171994
40	1547.59956004157	-2.53879645735911
45	1547.59956004157	-3.36472417355982
50	1547.59956004157	-4.24460238490396
55	1547.59956004157	-5.16110390078565
60	1547.59956004157	-6.10278294961671
65	1547.59956004157	-7.06192580325432
70	1547.59956004157	-8.03333372144766
75	1547.59956004157	-9.01345684389741
80	1547.59956004157	-9.99984290088177
NaN	NaN	NaN
0	1548.39888015846	-4
5	1548.39888015846	-2.52699022192897
10	1548.39888015846	-1.41352216526067
15	1548.39888015846	-0.775600826703555
20	1548.39888015846	-0.594484145783324
25	1548.39888015846	-0.775731418342349
30	1548.39888015846	-1.21726533827642
35	1548.39888015846	-1.83740723734922
40	1548.39888015846	-2.57796700520561
45	1548.39888015846	-3.39954898167221
50	1548.39888015846	-4.27581201109253
55	1548.39888015846	-5.18932343387076
60	1548.39888015846	-6.12853232109975
65	1548.39888015846	-7.08562913990695
70	1548.39888015846	-8.05533473562787
75	1548.39888015846	-9.03403185760083
80	1548.39888015846	-10.0192126973188
NaN	NaN	NaN
0	1549.19902638415	-4
5	1549.19902638415	-2.56276595762966
10	1549.19902638415	-1.46434749375077
15	1549.19902638415	-0.828030529887554
20	1549.19902638415	-0.642130563556268
25	1549.19902638415	-0.816497990519935
30	1549.19902638415	-1.2510732929848
35	1549.19902638415	-1.86494741447295
40	1549.19902638415	-2.60014103125658
45	1549.19902638415	-3.4172367775315
50	1549.19902638415	-4.28979342012885
55	1549.19902638415	-5.20025648844632
60	1549.19902638415	-6.13695955852645
65	1549.19902638415	-7.09199042584212
70	1549.19902638415	-8.0599849904319
75	1549.19902638415	-9.03725546614425
80	1549.19902638415	-10.0212363012501
NaN	NaN	NaN
0	1550	-4
5	1550	-2.59481204782116
10	1550	-1.50964209388016
15	1550	-0.874125833651961
20	1550	-0.683089506592953
25	1550	-0.850419117925872
30	1550	-1.27796451813627
35	1550	-1.88554107473273
40	1550	-2.61536012345016
45	1550	-3.42797303810381
50	1550	-4.29683354873224
55	1550	-5.20426269376521
60	1550	-6.13847698145007
65	1550	-7.09146059995402
70	1550	-8.05776390772879
75	1550	-9.03362820786666
80	1550	-10.0164299660833
NaN	NaN	NaN
0	1550.80180229002	-4
5	1550.80180229002	-2.62354527946291
10	1550.80180229002	-1.54871737553817
15	1550.80180229002	-0.912157309307992
20	1550.80180229002	-0.714941195377995
25	1550.80180229002	-0.874654043796433
30	1550.80180229002	-1.29484109742939
35	1550.80180229002	-1.89592793448092
40	1550.80180229002	-2.62025743700476
45	1550.80180229002	-3.42831825134599
50	1550.80180229002	-4.29344166215977
55	1550.80180229002	-5.19781416344103
60	1550.80180229002	-6.12952912716652
65	1550.80180229002	-7.08046326982464
70	1550.80180229002	-8.04507892358232
75	1550.80180229002	-9.0195447967262
80	1550.80180229002	-10.0011782141237
NaN	NaN	NaN
0	1551.60443454087	-4
5	1551.60443454087	-2.64430355099506
10	1551.60443454087	-1.57722022186631
15	1551.60443454087	-0.939269961401232
20	1551.60443454087	-0.736191797186016
25	1551.60443454087	-0.888692380163578
30	1551.60443454087	-1.3018595971267
35	1551.60443454087	-1.89671336220039
40	1551.60443454087	-2.61574365335329
45	1551.60443454087	-3.41939468245031
50	1551.60443454087	-4.28088937886601
55	1551.60443454087	-5.18228982284262
60	1551.60443454087	-6.11157311613356
65	1551.60443454087	-7.0605133321176
70	1551.60443454087	-8.02348802585243
75	1551.60443454087	-8.99659563432219
80	1551.60443454087	-9.97709601380567
NaN	NaN	NaN
0	1552.40789804188	-4
5	1552.40789804188	-2.66175014859713
10	1552.40789804188	-1.60125274186642
15	1552.40789804188	-0.961638003762706
20	1552.40789804188	-0.752701666372937
25	1552.40789804188	-0.898055067975825
30	1552.40789804188	-1.3042676061517
35	1552.40789804188	-1.89294213987624
40	1552.40789804188	-2.60671652658033
45	1552.40789804188	-3.40599348471089
50	1552.40789804188	-4.26389001874144
55	1552.40789804188	-5.16234556600491
60	1552.40789804188	-6.08922208214829
65	1552.40789804188	-7.03619177026364
70	1552.40789804188	-7.99754787004353
75	1552.40789804188	-8.96931886386064
80	1552.40789804188	-9.94870735445243
NaN	NaN	NaN
0	1553.21219408506	-4
5	1553.21219408506	-2.68459831844834
10	1553.21219408506	-1.63319748508336
15	1553.21219408506	-0.992776030335215
20	1553.21219408506	-0.778101580150024
25	1553.21219408506	-0.916177461768306
30	1553.21219408506	-1.31525711243219
35	1553.21219408506	-1.89759350202086
40	1553.21219408506	-2.60598750080909
45	1553.21219408506	-3.40079853167242
50	1553.21219408506	-4.25503180877208
55	1553.21219408506	-5.15049813116069
60	1553.21219408506	-6.07493937390673
65	1553.21219408506	-7.01992204561012
70	1553.21219408506	-7.97965219902096
75	1553.21219408506	-8.9500862075114
80	1553.21219408506	-9.92836779524014
NaN	NaN	NaN
0	1554.01732396508	-4
5	1554.01732396508	-2.72051016055075
10	1554.01732396508	-1.68773791809345
15	1554.01732396508	-1.05297115564333
20	1554.01732396508	-0.836764296898315
25	1554.01732396508	-0.970278932982459
30	1554.01732396508	-1.36400261549041
35	1554.01732396508	-1.94118947853747
40	1554.01732396508	-2.6450172534304
45	1554.01732396508	-3.43593387061777
50	1554.01732396508	-4.28691413292151
55	1554.01732396508	-5.17969205942358
60	1554.01732396508	-6.10192282580921
65	1554.01732396508	-7.04508985786193
70	1554.01732396508	-8.00332702026418
75	1554.01732396508	-8.97252912556844
80	1554.01732396508	-9.94978849498057
NaN	NaN	NaN
0	1554.82328897931	-4
5	1554.82328897931	-2.76119601973944
10	1554.82328897931	-1.75024616458148
15	1554.82328897931	-1.12267048635598
20	1554.82328897931	-0.905497064068965
25	1554.82328897931	-1.03458401124746
30	1554.82328897931	-1.42292693604149
35	1554.82328897931	-1.99489577552935
40	1554.82328897931	-2.69408713851876
45	1554.82328897931	-3.48105068424502
50	1554.82328897931	-4.32873334927975
55	1554.82328897931	-5.21879120159758
60	1554.82328897931	-6.13879061245234
65	1554.82328897931	-7.08012984507418
70	1554.82328897931	-8.03686877386143
75	1554.82328897931	-9.00483919257839
80	1554.82328897931	-9.98108085470545
NaN	NaN	NaN
0	1555.63009042781	-4
5	1555.63009042781	-2.78871989820197
10	1555.63009042781	-1.7917730344152
15	1555.63009042781	-1.16715057198031
20	1555.63009042781	-0.94679461500392
25	1555.63009042781	-1.07028426242383
30	1555.63009042781	-1.45260728743332
35	1555.63009042781	-2.01899477851509
40	1555.63009042781	-2.7133366025442
45	1555.63009042781	-3.49621966339658
50	1555.63009042781	-4.34052855712353
55	1555.63009042781	-5.22782209794259
60	1555.63009042781	-6.14556657571851
65	1555.63009042781	-7.08506807087117
70	1555.63009042781	-8.04030810686087
75	1555.63009042781	-9.0070525633084
80	1555.63009042781	-9.98228668467764
NaN	NaN	NaN
0	1556.43772961333	-4
5	1556.43772961333	-2.82897017502421
10	1556.43772961333	-1.8532349430406
15	1556.43772961333	-1.23545174454135
20	1556.43772961333	-1.01402566751493
25	1556.43772961333	-1.13311732548913
30	1556.43772961333	-1.51014039066477
35	1556.43772961333	-2.07140246399838
40	1556.43772961333	-2.76119686147223
45	1556.43772961333	-3.54020789549596
50	1556.43772961333	-4.38129208475023
55	1556.43772961333	-5.26593152257086
60	1556.43772961333	-6.1815050737776
65	1556.43772961333	-7.11923494418015
70	1556.43772961333	-8.07302964518103
75	1556.43772961333	-9.03859281671427
80	1556.43772961333	-10.0128577392794
NaN	NaN	NaN
0	1557.24620784136	-4
5	1557.24620784136	-2.85966623920455
10	1557.24620784136	-1.8989689701914
15	1557.24620784136	-1.2841411185838
20	1557.24620784136	-1.05922365627381
25	1557.24620784136	-1.17239290894179
30	1557.24620784136	-1.5431359361341
35	1557.24620784136	-2.09862775864081
40	1557.24620784136	-2.78344207246645
45	1557.24620784136	-3.55828623585378
50	1557.24620784136	-4.39594300033638
55	1557.24620784136	-5.27778868062315
60	1557.24620784136	-6.19109586589822
65	1557.24620784136	-7.12699007248552
70	1557.24620784136	-8.07929817263503
75	1557.24620784136	-9.04365545951334
80	1557.24620784136	-10.0169388846856
NaN	NaN	NaN
0	1558.05552642005	-4
5	1558.05552642005	-2.88744008338185
10	1558.05552642005	-1.93945988738901
15	1558.05552642005	-1.32598635714387
20	1558.05552642005	-1.09652838887799
25	1558.05552642005	-1.2030920860631
30	1558.05552642005	-1.56710492312665
35	1558.05552642005	-2.11652530244726
40	1558.05552642005	-2.79615563690552
45	1558.05552642005	-3.56669406113136
50	1558.05552642005	-4.40082912957772
55	1558.05552642005	-5.27981804943011
60	1558.05552642005	-6.19081825389113
65	1558.05552642005	-7.12485241499334
70	1558.05552642005	-8.07566151299637
75	1558.05552642005	-9.03880943134473
80	1558.05552642005	-10.0111145628421
NaN	NaN	NaN
0	1558.86568666032	-4
5	1558.86568666032	-2.91618779040138
10	1558.86568666032	-1.98079305380438
15	1558.86568666032	-1.36832525750819
20	1558.86568666032	-1.13404118238938
25	1558.86568666032	-1.23380720674466
30	1558.86568666032	-1.59096743781977
35	1558.86568666032	-2.13423981176529
40	1558.86568666032	-2.80863932654056
45	1558.86568666032	-3.57484482053491
50	1558.86568666032	-4.40544435201821
55	1558.86568666032	-5.2815720033746
60	1558.86568666032	-6.19026739040967
65	1558.86568666032	-7.12244853179545
70	1558.86568666032	-8.07176925111522
75	1558.86568666032	-9.03372111849118
80	1558.86568666032	-10.0050633107457
NaN	NaN	NaN
0	1559.6766898758	-4
5	1559.6766898758	-2.93766242503441
10	1559.6766898758	-2.01156687119659
15	1559.6766898758	-1.39898143021434
20	1559.6766898758	-1.15963971304041
25	1559.6766898758	-1.25266693187468
30	1559.6766898758	-1.60309829200933
35	1559.6766898758	-2.14034218961828
40	1559.6766898758	-2.80961066666435
45	1559.6766898758	-3.57156374894687
50	1559.6766898758	-4.3986929061738
55	1559.6766898758	-5.27201312845194
60	1559.6766898758	-6.1784493231621
65	1559.6766898758	-7.10881717940075
70	1559.6766898758	-8.05668496596086
75	1559.6766898758	-9.01747308792338
80	1559.6766898758	-9.98788232985455
NaN	NaN	NaN
0	1560.48853738284	-4
5	1560.48853738284	-2.9534880661437
10	1560.48853738284	-2.03376696116129
15	1560.48853738284	-1.41954908079025
20	1560.48853738284	-1.17429546251513
25	1560.48853738284	-1.26005380973125
30	1560.48853738284	-1.60340497985982
35	1560.48853738284	-2.13437934707099
40	1560.48853738284	-2.79834889880253
45	1560.48853738284	-3.55593224134786
50	1560.48853738284	-4.37950960043028
55	1560.48853738284	-5.24996695656443
60	1560.48853738284	-6.15410761390259
65	1560.48853738284	-7.08263998867499
70	1560.48853738284	-8.02904326114014
75	1560.48853738284	-8.9886640646406
80	1560.48853738284	-9.95814285389051
NaN	NaN	NaN
0	1561.30123050056	-4
5	1561.30123050056	-2.9746384402238
10	1561.30123050056	-2.06548962419469
15	1561.30123050056	-1.45279021347457
20	1561.30123050056	-1.20385473980375
25	1561.30123050056	-1.28387020731891
30	1561.30123050056	-1.62117723880839
35	1561.30123050056	-2.14659207176549
40	1561.30123050056	-2.80575755096256
45	1561.30123050056	-3.55932369385224
50	1561.30123050056	-4.37960619976997
55	1561.30123050056	-5.2473925046751
60	1561.30123050056	-6.14938417422905
65	1561.30123050056	-7.07619586156565
70	1561.30123050056	-8.02122664271959
75	1561.30123050056	-8.97975568035184
80	1561.30123050056	-9.94836755285562
NaN	NaN	NaN
0	1562.1147705508	-4
5	1562.1147705508	-3.00516984341781
10	1562.1147705508	-2.11193306108623
15	1562.1147705508	-1.50342875362914
20	1562.1147705508	-1.25203541636869
25	1562.1147705508	-1.32683549323194
30	1562.1147705508	-1.65831544314172
35	1562.1147705508	-2.17825481497498
40	1562.1147705508	-2.83264500962528
45	1562.1147705508	-3.58220148302766
50	1562.1147705508	-4.39919020053933
55	1562.1147705508	-5.26430630001795
60	1562.1147705508	-6.16415204831672
65	1562.1147705508	-7.0892491790015
70	1562.1147705508	-8.03291670104846
75	1562.1147705508	-8.99036607378877
80	1562.1147705508	-9.95812565432188
NaN	NaN	NaN
0	1562.92915885819	-4
5	1562.92915885819	-3.03250898246033
10	1562.92915885819	-2.15575435197519
15	1562.92915885819	-1.55322803834456
20	1562.92915885819	-1.30111404004356
25	1562.92915885819	-1.37204298491884
30	1562.92915885819	-1.6986587338033
35	1562.92915885819	-2.21379934920383
40	1562.92915885819	-2.86389198777725
45	1562.92915885819	-3.60978148142701
50	1562.92915885819	-4.42372709237693
55	1562.92915885819	-5.28636043185433
60	1562.92915885819	-6.1842034694545
65	1562.92915885819	-7.10769802163864
70	1562.92915885819	-8.05009173670455
75	1562.92915885819	-9.00653449764633
80	1562.92915885819	-9.97350279219135
NaN	NaN	NaN
0	1563.74439675009	-4
5	1563.74439675009	-3.0521463923356
10	1563.74439675009	-2.18663460061087
15	1563.74439675009	-1.58660494942298
20	1563.74439675009	-1.33146052110047
25	1563.74439675009	-1.39697290616847
30	1563.74439675009	-1.71767714382433
35	1563.74439675009	-2.22729928768037
40	1563.74439675009	-2.8725936657487
45	1563.74439675009	-3.61446405551798
50	1563.74439675009	-4.42511721114418
55	1563.74439675009	-5.28509071639825
60	1563.74439675009	-6.1808057162046
65	1563.74439675009	-7.10260978252043
70	1563.74439675009	-8.0436693150518
75	1563.74439675009	-8.99906550039746
80	1563.74439675009	-9.96521778512698
NaN	NaN	NaN
0	1564.56048555665	-4
5	1564.56048555665	-3.08442885848521
10	1564.56048555665	-2.23883640997622
15	1564.56048555665	-1.64712242835409
20	1564.56048555665	-1.39278006144976
25	1564.56048555665	-1.45539042153576
30	1564.56048555665	-1.77184893313758
35	1564.56048555665	-2.27707624527231
40	1564.56048555665	-2.91834592960833
45	1564.56048555665	-3.65674168610866
50	1564.56048555665	-4.46449382140753
55	1564.56048555665	-5.32209483280585
60	1564.56048555665	-6.21589682191856
65	1564.56048555665	-7.1361746457727
70	1564.56048555665	-8.07602779863015
75	1564.56048555665	-9.03047882813914
80	1564.56048555665	-9.99589725424887
NaN	NaN	NaN
0	1565.37742661081	-4
5	1565.37742661081	-3.10748267007672
10	1565.37742661081	-2.27634748273766
15	1565.37742661081	-1.68986028241601
20	1565.37742661081	-1.43455459195275
25	1565.37742661081	-1.49321053525478
30	1565.37742661081	-1.80476480462131
35	1565.37742661081	-2.30516844499708
40	1565.37742661081	-2.94212665668254
45	1565.37742661081	-3.67685300925814
50	1565.37742661081	-4.48157135424035
55	1565.37742661081	-5.33671017368102
60	1565.37742661081	-6.22854014431175
65	1565.37742661081	-7.14725489327973
70	1565.37742661081	-8.08588116518501
75	1565.37742661081	-9.03937866131976
80	1565.37742661081	-10.0040639153146
NaN	NaN	NaN
0	1566.19522124826	-4
5	1566.19522124826	-3.13119105646095
10	1566.19522124826	-2.31484156093592
15	1566.19522124826	-1.73382931251653
20	1566.19522124826	-1.47776292722984
25	1566.19522124826	-1.53261952309582
30	1566.19522124826	-1.83938321135618
35	1566.19522124826	-2.33504650550516
40	1566.19522124826	-2.96775615934825
45	1566.19522124826	-3.69886293439796
50	1566.19522124826	-4.50058908132361
55	1566.19522124826	-5.35330220273544
60	1566.19522124826	-6.24319349050304
65	1566.19522124826	-7.16037658405986
70	1566.19522124826	-8.09780621581956
75	1566.19522124826	-9.05037970906628
80	1566.19522124826	-10.0143609048442
NaN	NaN	NaN
0	1567.01387080751	-4
5	1567.01387080751	-3.15243551485318
10	1567.01387080751	-2.34951911678178
15	1567.01387080751	-1.7732581123813
20	1567.01387080751	-1.5160328183665
25	1567.01387080751	-1.56685477402441
30	1567.01387080751	-1.86867813713067
35	1567.01387080751	-2.35950116322773
40	1567.01387080751	-2.98789453621944
45	1567.01387080751	-3.71533642837996
50	1567.01387080751	-4.51404145686894
55	1567.01387080751	-5.36431229507004
60	1567.01387080751	-6.25225774981661
65	1567.01387080751	-7.16790931127935
70	1567.01387080751	-8.10414806985329
75	1567.01387080751	-9.05580771382082
80	1567.01387080751	-10.0190984176935
NaN	NaN	NaN
0	1567.83337662987	-4
5	1567.83337662987	-3.16499605742557
10	1567.83337662987	-2.3694842073237
15	1567.83337662987	-1.79427231797938
20	1567.83337662987	-1.53373901041379
25	1567.83337662987	-1.57928147276449
30	1567.83337662987	-1.87542381276724
35	1567.83337662987	-2.3609500413199
40	1567.83337662987	-2.9847372764504
45	1567.83337662987	-3.70832634591551
50	1567.83337662987	-4.50388731849889
55	1567.83337662987	-5.35163596312669
60	1567.83337662987	-6.23758509565558
65	1567.83337662987	-7.15167514700385
70	1567.83337662987	-8.08670772031478
75	1567.83337662987	-9.03744880926628
80	1567.83337662987	-10.0000520652982
NaN	NaN	NaN
0	1568.65374005944	-4
5	1568.65374005944	-3.17070196376259
10	1568.65374005944	-2.37764910309262
15	1568.65374005944	-1.80009879347164
20	1568.65374005944	-1.53400768803823
25	1568.65374005944	-1.57278639621168
30	1568.65374005944	-1.86226001602745
35	1568.65374005944	-2.34182228793046
40	1568.65374005944	-2.96054624586314
45	1568.65374005944	-3.67996542497233
50	1568.65374005944	-4.47216081872668
55	1568.65374005944	-5.31723224440566
60	1568.65374005944	-6.20107725637928
65	1568.65374005944	-7.11353194494257
70	1568.65374005944	-8.04730933457989
75	1568.65374005944	-8.99710122403513
80	1568.65374005944	-9.95900004648767
NaN	NaN	NaN
0	1569.47496244315	-4
5	1569.47496244315	-3.17743625405513
10	1569.47496244315	-2.38794543691199
15	1569.47496244315	-1.80897962823185
20	1569.47496244315	-1.538023672959
25	1569.47496244315	-1.57053263966025
30	1569.47496244315	-1.85368328930856
35	1569.47496244315	-2.32752464984696
40	1569.47496244315	-2.94135928014535
45	1569.47496244315	-3.65673669466037
50	1569.47496244315	-4.44566418614327
55	1569.47496244315	-5.28813576748527
60	1569.47496244315	-6.16994032027977
65	1569.47496244315	-7.08081401355355
70	1569.47496244315	-8.0133841534145
75	1569.47496244315	-8.96227029190791
80	1569.47496244315	-9.92350497584917
NaN	NaN	NaN
0	1570.29704513074	-4
5	1570.29704513074	-3.18478296515119
10	1570.29704513074	-2.39858701835142
15	1570.29704513074	-1.81728063890969
20	1570.29704513074	-1.54039006554766
25	1570.29704513074	-1.56569325833076
30	1570.29704513074	-1.84179007016662
35	1570.29704513074	-2.3093670870973
40	1570.29704513074	-2.91791657263374
45	1570.29704513074	-3.62896640245903
50	1570.29704513074	-4.41442087031132
55	1570.29704513074	-5.25414650195461
60	1570.29704513074	-6.13380792053593
65	1570.29704513074	-7.04303005690717
70	1570.29704513074	-7.97434640931767
75	1570.29704513074	-8.9222983377818
80	1570.29704513074	-9.88285410136388
NaN	NaN	NaN
0	1571.1199894748	-4
5	1571.1199894748	-3.1853488029512
10	1571.1199894748	-2.39739450108976
15	1571.1199894748	-1.81022077041499
20	1571.1199894748	-1.52507469927058
25	1571.1199894748	-1.54168260656244
30	1571.1199894748	-1.80976795231868
35	1571.1199894748	-2.27045547480116
40	1571.1199894748	-2.87330460106804
45	1571.1199894748	-3.57974689196345
50	1571.1199894748	-4.36153791609333
55	1571.1199894748	-5.19838799097887
60	1571.1199894748	-6.07581901691683
65	1571.1199894748	-6.98333229624363
70	1571.1199894748	-7.9133592163248
75	1571.1199894748	-8.86035710791459
80	1571.1199894748	-9.8202257865511
NaN	NaN	NaN
0	1571.94379683073	-4
5	1571.94379683073	-3.17262398160445
10	1571.94379683073	-2.37306763964476
15	1571.94379683073	-1.77326917016602
20	1571.94379683073	-1.47543906227484
25	1571.94379683073	-1.48048567668505
30	1571.94379683073	-1.73868786006449
35	1571.94379683073	-2.19124028104551
40	1571.94379683073	-2.78754387312699
45	1571.94379683073	-3.48879489870088
50	1571.94379683073	-4.26651389415519
55	1571.94379683073	-5.10019993223183
60	1571.94379683073	-5.97519634977088
65	1571.94379683073	-6.88085650734216
70	1571.94379683073	-7.80949325903001
75	1571.94379683073	-8.75546828707717
80	1571.94379683073	-9.71460464703067
NaN	NaN	NaN
0	1572.76846855679	-4
5	1572.76846855679	-3.1677292434252
10	1572.76846855679	-2.35994093997206
15	1572.76846855679	-1.74843318223163
20	1572.76846855679	-1.43785359831131
25	1572.76846855679	-1.43100257763807
30	1572.76846855679	-1.67897461564212
35	1572.76846855679	-2.12310541618146
40	1572.76846855679	-2.71264422099245
45	1572.76846855679	-3.4085417648689
50	1572.76846855679	-4.18207126339678
55	1572.76846855679	-5.01250991060552
60	1572.76846855679	-5.88501420967313
65	1572.76846855679	-6.7887833338267
70	1572.76846855679	-7.71600695412007
75	1572.76846855679	-8.66094761157661
80	1572.76846855679	-9.61934895754493
NaN	NaN	NaN
0	1573.5940060141	-4
5	1573.5940060141	-3.1572210015084
10	1573.5940060141	-2.33713272640145
15	1573.5940060141	-1.71129620119616
20	1573.5940060141	-1.38635558436478
25	1573.5940060141	-1.366614178616
30	1573.5940060141	-1.6037308911379
35	1573.5940060141	-2.03903608994421
40	1573.5940060141	-2.62154403722855
45	1573.5940060141	-3.31191107072428
50	1573.5940060141	-4.08113354306824
55	1573.5940060141	-4.90824823674689
60	1573.5940060141	-5.77821276826115
65	1573.5940060141	-6.68006396428444
70	1573.5940060141	-7.60586273988844
75	1573.5940060141	-8.5497685300674
80	1573.5940060141	-9.50744272161462
NaN	NaN	NaN
0	1574.42041056662	-4
5	1574.42041056662	-3.14939841467121
10	1574.42041056662	-2.31987278403054
15	1574.42041056662	-1.68216593326516
20	1574.42041056662	-1.34469629166089
25	1574.42041056662	-1.313338617411
30	1574.42041056662	-1.54046718786264
35	1574.42041056662	-1.96754038110949
40	1574.42041056662	-2.54343124885888
45	1574.42041056662	-3.22856355504943
50	1574.42041056662	-3.99369627864478
55	1574.42041056662	-4.81765127933086
60	1574.42041056662	-5.68520375682102
65	1574.42041056662	-6.58523927314797
70	1574.42041056662	-7.5096973002522
75	1574.42041056662	-8.45263925388278
80	1574.42041056662	-9.40964782792982
NaN	NaN	NaN
0	1575.24768358118	-4
5	1575.24768358118	-3.14783888259277
10	1575.24768358118	-2.31453494268624
15	1575.24768358118	-1.6695291752418
20	1575.24768358118	-1.32284998841738
25	1575.24768358118	-1.28215280502536
30	1575.24768358118	-1.50082696452107
35	1575.24768358118	-1.92070698092417
40	1575.24768358118	-2.49069559718113
45	1575.24768358118	-3.17109566211106
50	1575.24768358118	-3.93249987323646
55	1575.24768358118	-4.75356096044821
60	1575.24768358118	-5.6189013367553
65	1575.24768358118	-6.51727520313099
70	1575.24768358118	-7.4405137700834
75	1575.24768358118	-8.38258959785769
80	1575.24768358118	-9.33901312374117
NaN	NaN	NaN
0	1576.0758264275	-4
5	1576.0758264275	-3.15468151274869
10	1576.0758264275	-2.32788498607865
15	1576.0758264275	-1.68507522227279
20	1576.0758264275	-1.33657846571786
25	1576.0758264275	-1.29183103207761
30	1576.0758264275	-1.50571459301653
35	1576.0758264275	-1.92092943795438
40	1576.0758264275	-2.48677567433176
45	1576.0758264275	-3.16368734916555
50	1576.0758264275	-3.92225671565513
55	1576.0758264275	-4.741076849259
60	1576.0758264275	-5.60468970016233
65	1576.0758264275	-6.50176740299042
70	1576.0758264275	-7.42406611379324
75	1576.0758264275	-8.36549288710999
80	1576.0758264275	-9.32150249707197
NaN	NaN	NaN
0	1576.90484047816	-4
5	1576.90484047816	-3.16449605841922
10	1576.90484047816	-2.35026643288674
15	1576.90484047816	-1.7158874296894
20	1576.90484047816	-1.37056997548445
25	1576.90484047816	-1.325367119855
30	1576.90484047816	-1.5369440236196
35	1576.90484047816	-1.94919975034316
40	1576.90484047816	-2.51208617234064
45	1576.90484047816	-3.18634276398572
50	1576.90484047816	-3.9426753461631
55	1576.90484047816	-4.75969204642644
60	1576.90484047816	-5.62190334821194
65	1576.90484047816	-6.51793246516481
70	1576.90484047816	-7.43948267187924
75	1576.90484047816	-8.38041100753354
80	1576.90484047816	-9.33612752521997
NaN	NaN	NaN
0	1577.73472710865	-4
5	1577.73472710865	-3.18117050488483
10	1577.73472710865	-2.38661460182146
15	1577.73472710865	-1.76646502088834
20	1577.73472710865	-1.42844419103899
25	1577.73472710865	-1.38553547094154
30	1577.73472710865	-1.59661549063815
35	1577.73472710865	-2.00711630521103
40	1577.73472710865	-2.56786122712789
45	1577.73472710865	-3.24003322265776
50	1577.73472710865	-3.99453726243418
55	1577.73472710865	-4.81005033248653
60	1577.73472710865	-5.67108574841324
65	1577.73472710865	-6.56624052031468
70	1577.73472710865	-7.4871799729592
75	1577.73472710865	-8.42772143628189
80	1577.73472710865	-9.38323744312497
NaN	NaN	NaN
0	1578.56548769735	-4
5	1578.56548769735	-3.20422570523813
10	1578.56548769735	-2.43830204983515
15	1578.56548769735	-1.84062432088025
20	1578.56548769735	-1.51619292831922
25	1578.56548769735	-1.48000770823369
30	1578.56548769735	-1.6936253933771
35	1578.56548769735	-2.1044520281133
40	1578.56548769735	-2.66450034422711
45	1578.56548769735	-3.33560924845412
50	1578.56548769735	-4.08902072105609
55	1578.56548769735	-4.90357052513376
60	1578.56548769735	-5.76383388543166
65	1578.56548769735	-6.65842167880715
70	1578.56548769735	-7.57898821793441
75	1578.56548769735	-8.51933003656151
80	1578.56548769735	-9.47479557673872
NaN	NaN	NaN
0	1579.39712362554	-4
5	1579.39712362554	-3.22488582968396
10	1579.39712362554	-2.48808999957896
15	1579.39712362554	-1.91437472780492
20	1579.39712362554	-1.60498660902595
25	1579.39712362554	-1.57664714118417
30	1579.39712362554	-1.79360366221309
35	1579.39712362554	-2.20531791357201
40	1579.39712362554	-2.76506690336381
45	1579.39712362554	-3.43539927664978
50	1579.39712362554	-4.18793011741368
55	1579.39712362554	-5.00167766870735
60	1579.39712362554	-5.86129466102186
65	1579.39712362554	-6.75541636308666
70	1579.39712362554	-7.67569310359816
75	1579.39712362554	-8.61590551964857
80	1579.39712362554	-9.57138141823142
NaN	NaN	NaN
0	1580.22963627741	-4
5	1580.22963627741	-3.24296666323292
10	1580.22963627741	-2.53388649615466
15	1580.22963627741	-1.98349655278175
20	1580.22963627741	-1.68888739865653
25	1580.22963627741	-1.66828103296438
30	1580.22963627741	-1.88852323507449
35	1580.22963627741	-2.30109763386562
40	1580.22963627741	-2.86053387882903
45	1580.22963627741	-3.5300855997099
50	1580.22963627741	-4.28173886073111
55	1580.22963627741	-5.09469297099456
60	1580.22963627741	-5.9536771280283
65	1580.22963627741	-6.84735012266324
70	1580.22963627741	-7.76735757502588
75	1580.22963627741	-8.70746361674549
80	1580.22963627741	-9.66297491508577
NaN	NaN	NaN
0	1581.06302704008	-4
5	1581.06302704008	-3.26357662984068
10	1581.06302704008	-2.5829645541732
15	1581.06302704008	-2.05570242530208
20	1581.06302704008	-1.77539274080887
25	1581.06302704008	-1.76205791364279
30	1581.06302704008	-1.9852240881035
35	1581.06302704008	-2.39839636403884
40	1581.06302704008	-2.95733643476677
45	1581.06302704008	-3.62598196288858
50	1581.06302704008	-4.37667395937311
55	1581.06302704008	-5.18878102001926
60	1581.06302704008	-6.04710054999278
65	1581.06302704008	-6.94030896914004
70	1581.06302704008	-7.86004305089009
75	1581.06302704008	-8.80004742554268
80	1581.06302704008	-9.75560543169483
NaN	NaN	NaN
0	1581.89729730359	-4
5	1581.89729730359	-3.28265356381413
10	1581.89729730359	-2.62722551793495
15	1581.89729730359	-2.1198404912966
20	1581.89729730359	-1.85128527401843
25	1581.89729730359	-1.84340985520271
30	1581.89729730359	-2.06825351851914
35	1581.89729730359	-2.48117192267377
40	1581.89729730359	-3.03903191137032
45	1581.89729730359	-3.7063684884313
50	1581.89729730359	-4.45582056835862
55	1581.89729730359	-5.26688817259012
60	1581.89729730359	-6.12441169654164
65	1581.89729730359	-7.01706784094594
70	1581.89729730359	-7.93647269694694
75	1581.89729730359	-8.87634298041437
80	1581.89729730359	-9.83193265558751
NaN	NaN	NaN
0	1582.73244846092	-4
5	1582.73244846092	-3.30036254924498
10	1582.73244846092	-2.6676686765333
15	1582.73244846092	-2.17769638382761
20	1582.73244846092	-1.91892167945573
25	1582.73244846092	-1.91507632027047
30	1582.73244846092	-2.14060332207815
35	1582.73244846092	-2.55258404094137
40	1582.73244846092	-3.10889370174052
45	1582.73244846092	-3.77459699373518
50	1582.73244846092	-4.52258554690468
55	1582.73244846092	-5.33246049618664
60	1582.73244846092	-6.18908487338132
65	1582.73244846092	-7.08112157209524
70	1582.73244846092	-8.000156336817
75	1582.73244846092	-8.93987107150291
80	1582.73244846092	-9.89548539199319
NaN	NaN	NaN
0	1583.56848190799	-4
5	1583.56848190799	-3.31859457619114
10	1583.56848190799	-2.70390942912601
15	1583.56848190799	-2.22569981381309
20	1583.56848190799	-1.97201611392027
25	1583.56848190799	-1.96878434175907
30	1583.56848190799	-2.1926199440853
35	1583.56848190799	-2.60202899314765
40	1583.56848190799	-3.15565891438567
45	1583.56848190799	-3.81894055923499
50	1583.56848190799	-4.56491000676731
55	1583.56848190799	-5.37319789343399
60	1583.56848190799	-6.22864230700667
65	1583.56848190799	-7.11985974877485
70	1583.56848190799	-8.03838348509212
75	1583.56848190799	-8.97784493686285
80	1583.56848190799	-9.93341815105626
NaN	NaN	NaN
0	1584.40539904368	-4
5	1584.40539904368	-3.33425010866711
10	1584.40539904368	-2.73373672677174
15	1584.40539904368	-2.26377747720536
20	1584.40539904368	-2.01254224314097
25	1584.40539904368	-2.00809147356215
30	1584.40539904368	-2.22899790204637
35	1584.40539904368	-2.63499980313047
40	1584.40539904368	-3.1853815253569
45	1584.40539904368	-3.84585108560298
50	1584.40539904368	-4.58953161444565
55	1584.40539904368	-5.39604589604972
60	1584.40539904368	-6.25018244310527
65	1584.40539904368	-7.14049455810255
70	1584.40539904368	-8.05845162370881
75	1584.40539904368	-8.99762649643193
80	1584.40539904368	-9.95314186282306
NaN	NaN	NaN
0	1585.2432012698	-4
5	1585.2432012698	-3.34501174403659
10	1585.2432012698	-2.75287492999894
15	1585.2432012698	-2.28614933548071
20	1585.2432012698	-2.03364526547972
25	1585.2432012698	-2.02540501058893
30	1585.2432012698	-2.24164443136924
35	1585.2432012698	-2.64306361267356
40	1585.2432012698	-3.18939480352353
45	1585.2432012698	-3.84649874961795
50	1585.2432012698	-4.58750515601981
55	1585.2432012698	-5.39197656323792
60	1585.2432012698	-6.24461736127216
65	1585.2432012698	-7.13389412582671
70	1585.2432012698	-8.05119643112407
75	1585.2432012698	-8.99002732380874
80	1585.2432012698	-9.94545010021323
NaN	NaN	NaN
0	1586.08188999117	-4
5	1586.08188999117	-3.35749274252256
10	1586.08188999117	-2.77465886920824
15	1586.08188999117	-2.31170056916434
20	1586.08188999117	-2.05825720088165
25	1586.08188999117	-2.04644267716964
30	1586.08188999117	-2.25816340741453
35	1586.08188999117	-2.65510833131589
40	1586.08188999117	-3.19747329780881
45	1586.08188999117	-3.85128108631287
50	1586.08188999117	-4.58967356953502
55	1586.08188999117	-5.39215643601208
60	1586.08188999117	-6.24335203555173
65	1586.08188999117	-7.13164154806967
70	1586.08188999117	-8.04833555965099
75	1586.08188999117	-8.98686784786165
80	1586.08188999117	-9.94224267709928
NaN	NaN	NaN
0	1586.92146661556	-4
5	1586.92146661556	-3.36572958172007
10	1586.92146661556	-2.78793943922814
15	1586.92146661556	-2.32513066113944
20	1586.92146661556	-2.06802561518205
25	1586.92146661556	-2.0507165284942
30	1586.92146661556	-2.25659886764176
35	1586.92146661556	-2.6481669970579
40	1586.92146661556	-3.18594634639678
45	1586.92146661556	-3.83603061707268
50	1586.92146661556	-4.57151347006717
55	1586.92146661556	-5.37180370377718
60	1586.92146661556	-6.22141483338178
65	1586.92146661556	-7.10862420869616
70	1586.92146661556	-8.02465082723228
75	1586.92146661556	-8.96285024412144
80	1586.92146661556	-9.91816126292063
NaN	NaN	NaN
0	1587.76193255371	-4
5	1587.76193255371	-3.38160104604923
10	1587.76193255371	-2.81366580222868
15	1587.76193255371	-2.35433673619358
20	1587.76193255371	-2.09592909653626
25	1587.76193255371	-2.07478794658257
30	1587.76193255371	-2.27600082254738
35	1587.76193255371	-2.66302007532452
40	1587.76193255371	-3.19680835930682
45	1587.76193255371	-3.84360382758866
50	1587.76193255371	-4.57650127113213
55	1587.76193255371	-5.37484572759396
60	1587.76193255371	-6.22306426790949
65	1587.76193255371	-7.10934594889634
70	1587.76193255371	-8.02482883805375
75	1587.76193255371	-8.96279787594926
80	1587.76193255371	-9.91813188578584
NaN	NaN	NaN
0	1588.60328921938	-4
5	1588.60328921938	-3.38957169267393
10	1588.60328921938	-2.8260317923517
15	1588.60328921938	-2.36666519779642
20	1588.60328921938	-2.10477915463699
25	1588.60328921938	-2.07846671171371
30	1588.60328921938	-2.27417360164073
35	1588.60328921938	-2.65611047735814
40	1588.60328921938	-3.18556182381887
45	1588.60328921938	-3.82884228916285
50	1588.60328921938	-4.55900664757135
55	1588.60328921938	-5.35531062965642
60	1588.60328921938	-6.20207848685869
65	1588.60328921938	-7.08740006244937
70	1588.60328921938	-8.00232521301855
75	1588.60328921938	-8.94006318378293
80	1588.60328921938	-9.89542923074873
NaN	NaN	NaN
0	1589.44553802931	-4
5	1589.44553802931	-3.41058044697335
10	1589.44553802931	-2.86042622162663
15	1589.44553802931	-2.40712270867801
20	1589.44553802931	-2.14582033714248
25	1589.44553802931	-2.11702966797058
30	1589.44553802931	-2.30903394709429
35	1589.44553802931	-2.68711948540017
40	1589.44553802931	-3.21309304866196
45	1589.44553802931	-3.85347212290997
50	1589.44553802931	-4.58135174712008
55	1589.44553802931	-5.37595005631787
60	1589.44553802931	-6.22152246798486
65	1589.44553802931	-7.10608271304507
70	1589.44553802931	-8.02060804161043
75	1589.44553802931	-8.95824301872227
80	1589.44553802931	-9.91374719348661
NaN	NaN	NaN
0	1590.28868040324	-4
5	1590.28868040324	-3.42958452336866
10	1590.28868040324	-2.89074775693345
15	1590.28868040324	-2.4419247159285
20	1590.28868040324	-2.18018757340369
25	1590.28868040324	-2.14831512317673
30	1590.28868040324	-2.33627188999887
35	1590.28868040324	-2.71031357507923
40	1590.28868040324	-3.23270645607761
45	1590.28868040324	-3.870134904172
50	1590.28868040324	-4.59571348095742
55	1590.28868040324	-5.38861057456411
60	1590.28868040324	-6.23300545276761
65	1590.28868040324	-7.11683114264722
70	1590.28868040324	-8.0309894097167
75	1590.28868040324	-8.96855824380383
80	1590.28868040324	-9.92424022566114
NaN	NaN	NaN
0	1591.13271776394	-4
5	1591.13271776394	-3.44592135472782
10	1591.13271776394	-2.91620181284803
15	1591.13271776394	-2.47031530708892
20	1591.13271776394	-2.20716741647391
25	1591.13271776394	-2.17162419555011
30	1591.13271776394	-2.3551831519418
35	1591.13271776394	-2.72497393806601
40	1591.13271776394	-3.24366615722554
45	1591.13271776394	-3.87807824262511
50	1591.13271776394	-4.60132475999083
55	1591.13271776394	-5.39251250323557
60	1591.13271776394	-6.23573717420772
65	1591.13271776394	-7.11884626291702
70	1591.13271776394	-8.03266289498063
75	1591.13271776394	-8.97019632869522
80	1591.13271776394	-9.92609068451901
NaN	NaN	NaN
0	1591.97765153719	-4
5	1591.97765153719	-3.4739851421965
10	1591.97765153719	-2.96162773013261
15	1591.97765153719	-2.52437724459695
20	1591.97765153719	-2.26369390470318
25	1591.97765153719	-2.22710043921806
30	1591.97765153719	-2.40804664595399
35	1591.97765153719	-2.77482286987295
40	1591.97765153719	-3.29068817676551
45	1591.97765153719	-3.92271482262941
50	1591.97765153719	-4.64409474514007
55	1591.97765153719	-5.43392363858577
60	1591.97765153719	-6.27624723824138
65	1591.97765153719	-7.15885056333123
70	1591.97765153719	-8.07249385275128
75	1591.97765153719	-9.01012885365276
80	1591.97765153719	-9.96634930497006
NaN	NaN	NaN
0	1592.82348315181	-4
5	1592.82348315181	-3.4956597867303
10	1592.82348315181	-2.99465589428367
15	1592.82348315181	-2.56122121415401
20	1592.82348315181	-2.299541863993
25	1592.82348315181	-2.25954414060613
30	1592.82348315181	-2.4363034903148
35	1592.82348315181	-2.79901039908356
40	1592.82348315181	-3.31133599101979
45	1592.82348315181	-3.94049109916097
50	1592.82348315181	-4.65967088362077
55	1592.82348315181	-5.44791196147727
60	1592.82348315181	-6.2891785635867
65	1592.82348315181	-7.17117186924715
70	1592.82348315181	-8.08457482173307
75	1592.82348315181	-9.02227153357792
80	1592.82348315181	-9.97879816988407
NaN	NaN	NaN
0	1593.67021403966	-4
5	1593.67021403966	-3.51584351010408
10	1593.67021403966	-3.0247197731241
15	1593.67021403966	-2.59398198458708
20	1593.67021403966	-2.33056508215309
25	1593.67021403966	-2.28669925755293
30	1593.67021403966	-2.45898792489303
35	1593.67021403966	-2.8174541909768
40	1593.67021403966	-3.32613944046879
45	1593.67021403966	-3.95236763745737
50	1593.67021403966	-4.6693214976449
55	1593.67021403966	-5.45596877314238
60	1593.67021403966	-6.2961859231751
65	1593.67021403966	-7.17758613864919
70	1593.67021403966	-8.09077232278577
75	1593.67021403966	-9.02855906354463
80	1593.67021403966	-9.9854236361081
NaN	NaN	NaN
0	1594.51784563563	-4
5	1594.51784563563	-3.5344376986378
10	1594.51784563563	-3.05106578955809
15	1594.51784563563	-2.6210313410569
20	1594.51784563563	-2.35433118888464
25	1594.51784563563	-2.30550377178835
30	1594.51784563563	-2.47257826781641
35	1594.51784563563	-2.82630576351273
40	1594.51784563563	-3.33101909758769
45	1594.51784563563	-3.95410142492485
50	1594.51784563563	-4.66868719099707
55	1594.51784563563	-5.45365160405035
60	1594.51784563563	-6.29276756104758
65	1594.51784563563	-7.17354947311885
70	1594.51784563563	-8.08651286710104
75	1594.51784563563	-9.0243976333801
80	1594.51784563563	-9.98161847012316
NaN	NaN	NaN
0	1595.36637937768	-4
5	1595.36637937768	-3.55040013603103
10	1595.36637937768	-3.07367335817021
15	1595.36637937768	-2.64391480427705
20	1595.36637937768	-2.3737493571219
25	1595.36637937768	-2.31986613928579
30	1595.36637937768	-2.48167250967318
35	1595.36637937768	-2.83063280371296
40	1595.36637937768	-3.33136478169101
45	1595.36637937768	-3.95130630707089
50	1595.36637937768	-4.66354003694003
55	1595.36637937768	-5.4468458954843
60	1595.36637937768	-6.28489111752177
65	1595.36637937768	-7.16508975791303
70	1595.36637937768	-8.07786880084824
75	1595.36637937768	-9.01589257742467
80	1595.36637937768	-9.97351257210443
NaN	NaN	NaN
0	1596.21581670682	-4
5	1596.21581670682	-3.57103366189548
10	1596.21581670682	-3.09983445181812
15	1596.21581670682	-2.66710496121585
20	1596.21581670682	-2.39015649542229
25	1596.21581670682	-2.32852972232294
30	1596.21581670682	-2.48307339319347
35	1596.21581670682	-2.82583462651649
40	1596.21581670682	-3.32156720414828
45	1596.21581670682	-3.93764422786897
50	1596.21581670682	-4.64701026166925
55	1596.21581670682	-5.42828962698632
60	1596.21581670682	-6.26500213909153
65	1596.21581670682	-7.14443218998025
70	1596.21581670682	-8.05689784708904
75	1596.21581670682	-8.99497326594054
80	1596.21581670682	-9.95293613099753
NaN	NaN	NaN
0	1597.06615906714	-4
5	1597.06615906714	-3.57978366445347
10	1597.06615906714	-3.10590259877116
15	1597.06615906714	-2.66450679058352
20	1597.06615906714	-2.37686655704739
25	1597.06615906714	-2.30483868043941
30	1597.06615906714	-2.45031481518958
35	1597.06615906714	-2.78564409081924
40	1597.06615906714	-3.27552823461484
45	1597.06615906714	-3.88715151294639
50	1597.06615906714	-4.59323866192224
55	1597.06615906714	-5.37220435734793
60	1597.06615906714	-6.20738470287221
65	1597.06615906714	-7.08590945833579
70	1597.06615906714	-7.99797066868871
75	1597.06615906714	-8.93604016440709
80	1597.06615906714	-9.89431311228309
NaN	NaN	NaN
0	1597.91740790582	-4
5	1597.91740790582	-3.59997496679948
10	1597.91740790582	-3.12805976171153
15	1597.91740790582	-2.67903502432124
20	1597.91740790582	-2.38032137489138
25	1597.91740790582	-2.29715450857931
30	1597.91740790582	-2.43286148968231
35	1597.91740790582	-2.76019623422022
40	1597.91740790582	-3.24380915554136
45	1597.91740790582	-3.85067039564515
50	1597.91740790582	-4.55325812226687
55	1597.91740790582	-5.32975513609416
60	1597.91740790582	-6.16329694756597
65	1597.91740790582	-7.04084618590223
70	1597.91740790582	-7.95245979692587
75	1597.91740790582	-8.89050060748299
80	1597.91740790582	-9.84907632045332
NaN	NaN	NaN
0	1598.76956467309	-4
5	1598.76956467309	-3.61436152467442
10	1598.76956467309	-3.14028693093751
15	1598.76956467309	-2.68080140952311
20	1598.76956467309	-2.36915225615674
25	1598.76956467309	-2.2736492936895
30	1598.76956467309	-2.39882119142912
35	1598.76956467309	-2.71766966415502
40	1598.76956467309	-3.19469517862591
45	1598.76956467309	-3.79659249984119
50	1598.76956467309	-4.4955547726809
55	1598.76956467309	-5.26950854033899
60	1598.76956467309	-6.10137285537951
65	1598.76956467309	-6.97793260783158
70	1598.76956467309	-7.88910252967437
75	1598.76956467309	-8.82713149177041
80	1598.76956467309	-9.78603624270358
NaN	NaN	NaN
0	1599.62263082231	-4
5	1599.62263082231	-3.63117575379362
10	1599.62263082231	-3.15831237022954
15	1599.62263082231	-2.69172919613543
20	1599.62263082231	-2.36993989407694
25	1599.62263082231	-2.26421740541972
30	1599.62263082231	-2.38039504854189
35	1599.62263082231	-2.69186925713279
40	1599.62263082231	-3.16311554919126
45	1599.62263082231	-3.7606450906901
50	1599.62263082231	-4.45642974079226
55	1599.62263082231	-5.22818337465116
60	1599.62263082231	-6.05863840649028
65	1599.62263082231	-6.93442280578139
70	1599.62263082231	-7.8453234900762
75	1599.62263082231	-8.78348570014765
80	1599.62263082231	-9.74284270727159
NaN	NaN	NaN
0	1600.47660780994	-4
5	1600.47660780994	-3.65247717687827
10	1600.47660780994	-3.18363065827594
15	1600.47660780994	-2.71193204848722
20	1600.47660780994	-2.38154157734748
25	1600.47660780994	-2.26680667409704
30	1600.47660780994	-2.3749214794643
35	1600.47660780994	-2.67973185436286
40	1600.47660780994	-3.14573997582077
45	1600.47660780994	-3.73931664427693
50	1600.47660780994	-4.43224564658269
55	1600.47660780994	-5.20205278199158
60	1600.47660780994	-6.03130170511123
65	1600.47660780994	-6.90647652896398
70	1600.47660780994	-7.81724574687108
75	1600.47660780994	-8.75565789834768
80	1600.47660780994	-9.71556791824227
NaN	NaN	NaN
0	1601.33149709553	-4
5	1601.33149709553	-3.67569152614345
10	1601.33149709553	-3.21665838751451
15	1601.33149709553	-2.74703670846435
20	1601.33149709553	-2.41467747705038
25	1601.33149709553	-2.29624819393288
30	1601.33149709553	-2.40029903935732
35	1601.33149709553	-2.70137917444686
40	1601.33149709553	-3.16429198719664
45	1601.33149709553	-3.75548994653641
50	1601.33149709553	-4.44673133940966
55	1601.33149709553	-5.21546899019987
60	1601.33149709553	-6.04417846172375
65	1601.33149709553	-6.91925715682231
70	1601.33149709553	-7.83029524273645
75	1601.33149709553	-8.76927353796177
80	1601.33149709553	-9.72998977351725
NaN	NaN	NaN
0	1602.18730014177	-4
5	1602.18730014177	-3.69998991417396
10	1602.18730014177	-3.25465174139282
15	1602.18730014177	-2.79212958997064
20	1602.18730014177	-2.46254358905351
25	1602.18730014177	-2.34428085362371
30	1602.18730014177	-2.44720265278385
35	1602.18730014177	-2.74672362706148
40	1602.18730014177	-3.20813824925948
45	1602.18730014177	-3.79813847156308
50	1602.18730014177	-4.48857433420584
55	1602.18730014177	-5.25690947454245
60	1602.18730014177	-6.08559048342612
65	1602.18730014177	-6.96097011777014
70	1602.18730014177	-7.87258985436905
75	1602.18730014177	-8.8123842691877
80	1602.18730014177	-9.77410959036035
NaN	NaN	NaN
0	1603.04401841447	-4
5	1603.04401841447	-3.72963731999428
10	1603.04401841447	-3.30585132355806
15	1603.04401841447	-2.85843357362335
20	1603.04401841447	-2.53833835043363
25	1603.04401841447	-2.42534961139978
30	1603.04401841447	-2.53086108179755
35	1603.04401841447	-2.83149696593245
40	1603.04401841447	-3.29334260126379
45	1603.04401841447	-3.88355189471511
50	1603.04401841447	-4.57422244742034
55	1603.04401841447	-5.34293574977578
60	1603.04401841447	-6.17218304661674
65	1603.04401841447	-7.04832390680646
70	1603.04401841447	-7.96088685142933
75	1603.04401841447	-8.90178585446733
80	1603.04401841447	-9.86475422184176
NaN	NaN	NaN
0	1603.90165338259	-4
5	1603.90165338259	-3.76487907865705
10	1603.90165338259	-3.37140011699714
15	1603.90165338259	-2.94808298392783
20	1603.90165338259	-2.64499944404093
25	1603.90165338259	-2.54296688452149
30	1603.90165338259	-2.65517962144045
35	1603.90165338259	-2.95987093554554
40	1603.90165338259	-3.42425908243952
45	1603.90165338259	-4.01621069522875
50	1603.90165338259	-4.70824522619355
55	1603.90165338259	-5.47818094090935
60	1603.90165338259	-6.3086351489072
65	1603.90165338259	-7.1860309261482
70	1603.90165338259	-8.09992307826694
75	1603.90165338259	-9.04223307039242
80	1603.90165338259	-10.0066916015317
NaN	NaN	NaN


==> data/JLT_power_forward_and_backward.txt <==
0	1499.60345271235	-2
5	1499.60345271235	-2.8625439663709
10	1499.60345271235	-4.00674860580052
15	1499.60345271235	-5.32312820694402
20	1499.60345271235	-6.70792936929325
25	1499.60345271235	-8.08164780042948
30	1499.60345271235	-9.39039431402936
35	1499.60345271235	-10.5958241194325
40	1499.60345271235	-11.6665037295098
45	1499.60345271235	-12.568058554635
50	1499.60345271235	-13.2553364160512
55	1499.60345271235	-13.6627054338776
60	1499.60345271235	-13.6925347434857
65	1499.60345271235	-13.1922923023352
70	1499.60345271235	-11.9319789267916
75	1499.60345271235	-9.54408928843604
80	1499.60345271235	-5.36419425883035
NaN	NaN	NaN
0	1500.35395056663	-2
5	1500.35395056663	-2.83251177620182
10	1500.35395056663	-3.95203550675954
15	1500.35395056663	-5.24779478709204
20	1500.35395056663	-6.6151174343456
25	1500.35395056663	-7.97376698323239
30	1500.35395056663	-9.26918816135805
35	1500.35395056663	-10.462396650522
40	1500.35395056663	-11.5213171508953
45	1500.35395056663	-12.4109046868495
50	1500.35395056663	-13.0852530145599
55	1500.35395056663	-13.4778647912278
60	1500.35395056663	-13.4900923435824
65	1500.35395056663	-12.9680883044735
70	1500.35395056663	-11.6805472801015
75	1500.35395056663	-9.2587842016488
80	1500.35395056663	-5.03653971595411
NaN	NaN	NaN
0	1501.10519999166	-2
5	1501.10519999166	-2.8005839805976
10	1501.10519999166	-3.89413272960242
15	1501.10519999166	-5.16839997469789
20	1501.10519999166	-6.51765250056308
25	1501.10519999166	-7.8608178255805
30	1501.10519999166	-9.14260277106525
35	1501.10519999166	-10.3233328203049
40	1501.10519999166	-11.3702496894671
45	1501.10519999166	-12.2475972097601
50	1501.10519999166	-12.9086623000275
55	1501.10519999166	-13.2860003392011
60	1501.10519999166	-13.2798092059
65	1501.10519999166	-12.7346540072122
70	1501.10519999166	-11.4174363182796
75	1501.10519999166	-8.95735249793636
80	1501.10519999166	-4.68386643751257
NaN	NaN	NaN
0	1501.85720211699	-2
5	1501.85720211699	-2.77452665790538
10	1501.85720211699	-3.84611667124703
15	1501.85720211699	-5.10158765059919
20	1501.85720211699	-6.43457554428269
25	1501.85720211699	-7.76348310988941
30	1501.85720211699	-9.03248619197553
35	1501.85720211699	-10.2013573440686
40	1501.85720211699	-11.2367383478187
45	1501.85720211699	-12.1022119393301
50	1501.85720211699	-12.7502827653128
55	1501.85720211699	-13.1125551547997
60	1501.85720211699	-13.0880308192916
65	1501.85720211699	-12.5195618468946
70	1501.85720211699	-11.1719875719817
75	1501.85720211699	-8.67181135315448
80	1501.85720211699	-4.34258705226159
NaN	NaN	NaN
0	1502.60995807442	-2
5	1502.60995807442	-2.74843557932132
10	1502.60995807442	-3.79805037105364
15	1502.60995807442	-5.0347128593098
20	1502.60995807442	-6.35141645376781
25	1502.60995807442	-7.66602853972738
30	1502.60995807442	-8.92218401337107
35	1502.60995807442	-10.0790934251582
40	1502.60995807442	-11.102788403778
45	1502.60995807442	-11.9561809528195
50	1502.60995807442	-12.5909861215633
55	1502.60995807442	-12.9378571125933
60	1502.60995807442	-12.8946177333276
65	1502.60995807442	-12.3024600385489
70	1502.60995807442	-10.9242903287619
75	1502.60995807442	-8.38418464687322
80	1502.60995807442	-4.000259902167
NaN	NaN	NaN
0	1503.363468998	-2
5	1503.363468998	-2.72359909738284
10	1503.363468998	-3.7521211864925
15	1503.363468998	-4.97059770246964
20	1503.363468998	-6.27147233153708
25	1503.363468998	-7.57214872342964
30	1503.363468998	-8.81577539464218
35	1503.363468998	-9.96104737783976
40	1503.363468998	-10.9734295104402
45	1503.363468998	-11.8152130271616
50	1503.363468998	-12.4373904747704
55	1503.363468998	-12.7697645341428
60	1503.363468998	-12.7091429935876
65	1503.363468998	-12.0953588890496
70	1503.363468998	-10.6899106696743
75	1503.363468998	-8.11544481140704
80	1503.363468998	-3.68715494211865
NaN	NaN	NaN
0	1504.1177360241	-2
5	1504.1177360241	-2.70303321834654
10	1504.1177360241	-3.71340427768278
15	1504.1177360241	-4.9157025867509
20	1504.1177360241	-6.20214357036055
25	1504.1177360241	-7.48990703366874
30	1504.1177360241	-8.72182666428855
35	1504.1177360241	-9.85621234512108
40	1504.1177360241	-10.8580702467464
45	1504.1177360241	-11.6891812118474
50	1504.1177360241	-12.2999530385921
55	1504.1177360241	-12.6195369514653
60	1504.1177360241	-12.544038472937
65	1504.1177360241	-11.9125119114048
70	1504.1177360241	-10.4860383280941
75	1504.1177360241	-7.88767336873972
80	1504.1177360241	-3.43440402673078
NaN	NaN	NaN
0	1504.87276029132	-2
5	1504.87276029132	-2.67501779300788
10	1504.87276029132	-3.66220675268495
15	1504.87276029132	-4.8450379250623
20	1504.87276029132	-6.11496484440672
25	1504.87276029132	-7.38857241147873
30	1504.87276029132	-8.60815508209024
35	1504.87276029132	-9.73152517729469
40	1504.87276029132	-10.7232135235859
45	1504.87276029132	-11.5445625362872
50	1504.87276029132	-12.1455748473474
55	1504.87276029132	-12.4550915546065
60	1504.87276029132	-12.3691104105078
65	1504.87276029132	-11.7270459249443
70	1504.87276029132	-10.2914854296611
75	1504.87276029132	-7.68936188521146
80	1504.87276029132	-3.24813650792268
NaN	NaN	NaN
0	1505.6285429406	-2
5	1505.6285429406	-2.64706385007061
10	1505.6285429406	-3.61115391887946
15	1505.6285429406	-4.77463290039645
20	1505.6285429406	-6.02820705954403
25	1505.6285429406	-7.28788811829078
30	1505.6285429406	-8.49546264865755
35	1505.6285429406	-9.60829152367683
40	1505.6285429406	-10.5904970321938
45	1505.6285429406	-11.4030835558127
50	1505.6285429406	-11.9958055660151
55	1505.6285429406	-12.2974495377061
60	1505.6285429406	-12.2043292005483
65	1505.6285429406	-11.5570317270993
70	1505.6285429406	-10.1210586246832
75	1505.6285429406	-7.52988416880877
80	1505.6285429406	-3.12839722283684
NaN	NaN	NaN
0	1506.38508511512	-2
5	1506.38508511512	-2.62918149759401
10	1506.38508511512	-3.57708855359291
15	1506.38508511512	-4.72589953033359
20	1506.38508511512	-5.96631736996385
25	1506.38508511512	-7.21432583652775
30	1506.38508511512	-8.41157988466804
35	1506.38508511512	-9.51525357669538
40	1506.38508511512	-10.4892548079665
45	1506.38508511512	-11.2944165800061
50	1506.38508511512	-11.8804220349689
55	1506.38508511512	-12.17622997085
60	1506.38508511512	-12.0788070327729
65	1506.38508511512	-11.4305299425947
70	1506.38508511512	-10.0008769383632
75	1506.38508511512	-7.43193205546416
80	1506.38508511512	-3.09151792715236
NaN	NaN	NaN
0	1507.1423879604	-2
5	1507.1423879604	-2.60677441059051
10	1507.1423879604	-3.5354345855825
15	1507.1423879604	-4.66755809927968
20	1507.1423879604	-5.89351284970217
25	1507.1423879604	-7.12902010134758
30	1507.1423879604	-8.31545530725954
35	1507.1423879604	-9.40972318251095
40	1507.1423879604	-10.375488486144
45	1507.1423879604	-11.1734326256986
50	1507.1423879604	-11.7532460228769
55	1507.1423879604	-12.0442290192974
60	1507.1423879604	-11.9443177294673
65	1507.1423879604	-11.2983130132243
70	1507.1423879604	-9.88078750745559
75	1507.1423879604	-7.34455293227325
80	1507.1423879604	-3.08540001315949
NaN	NaN	NaN
0	1507.90045262425	-2
5	1507.90045262425	-2.58440530467311
10	1507.90045262425	-3.493883925938
15	1507.90045262425	-4.60941531948559
20	1507.90045262425	-5.82103732616305
25	1507.90045262425	-7.04421907393542
30	1507.90045262425	-8.22007369254687
35	1507.90045262425	-9.30526229189513
40	1507.90045262425	-10.2632427859215
45	1507.90045262425	-11.0545961331334
50	1507.90045262425	-11.6290940221762
55	1507.90045262425	-11.9164877812614
60	1507.90045262425	-11.8158474434663
65	1507.90045262425	-11.1746820848729
70	1507.90045262425	-9.77310097339094
75	1507.90045262425	-7.27547201480424
80	1507.90045262425	-3.10738944253596
NaN	NaN	NaN
0	1508.65928025678	-2
5	1508.65928025678	-2.56204618371309
10	1508.65928025678	-3.45235644733807
15	1508.65928025678	-4.55130016280545
20	1508.65928025678	-5.7485705960281
25	1508.65928025678	-6.95936969977119
30	1508.65928025678	-8.12453214012579
35	1508.65928025678	-9.20045721797824
40	1508.65928025678	-10.1503734247839
45	1508.65928025678	-10.9347331735191
50	1508.65928025678	-11.5033548570168
55	1508.65928025678	-11.7864001066709
60	1508.65928025678	-11.6840318479728
65	1508.65928025678	-11.0464312467934
70	1508.65928025678	-9.65926512767215
75	1508.65928025678	-7.19866144083471
80	1508.65928025678	-3.1204127519728
NaN	NaN	NaN
0	1509.41887201044	-2
5	1509.41887201044	-2.54689503698646
10	1509.41887201044	-3.42299358226541
15	1509.41887201044	-4.50870469985169
20	1509.41887201044	-5.69389431466867
25	1509.41887201044	-6.8938698292206
30	1509.41887201044	-8.04943650150349
35	1509.41887201044	-9.11689342211556
40	1509.41887201044	-10.059339315257
45	1509.41887201044	-10.8371564314948
50	1509.41887201044	-11.400236949146
55	1509.41887201044	-11.6791436919278
60	1509.41887201044	-11.5750707551925
65	1509.41887201044	-10.9406900292853
70	1509.41887201044	-9.56681977383999
75	1509.41887201044	-7.14047781973871
80	1509.41887201044	-3.14510248944816
NaN	NaN	NaN
0	1510.17922903997	-2
5	1510.17922903997	-2.53892897528739
10	1510.17922903997	-3.40573522027319
15	1510.17922903997	-4.48151301209093
20	1510.17922903997	-5.65681236465972
25	1510.17922903997	-6.84741033381969
30	1510.17922903997	-7.99432042894264
35	1510.17922903997	-9.05388730473978
40	1510.17922903997	-9.98915885278848
45	1510.17922903997	-10.7604784489016
50	1510.17922903997	-11.3178044824588
55	1510.17922903997	-11.5920502537248
60	1510.17922903997	-11.4853364043653
65	1510.17922903997	-10.8526126729286
70	1510.17922903997	-9.48948069593724
75	1510.17922903997	-7.09317017147597
80	1510.17922903997	-3.17286081321477
NaN	NaN	NaN
0	1510.94035250248	-2
5	1510.94035250248	-2.52384187280503
10	1510.94035250248	-3.37653014004521
15	1510.94035250248	-4.43917883786336
20	1510.94035250248	-5.60248638913189
25	1510.94035250248	-6.7823126674121
30	1510.94035250248	-7.9196214250731
35	1510.94035250248	-8.9706353058148
40	1510.94035250248	-9.89824490601796
45	1510.94035250248	-10.6626838274706
50	1510.94035250248	-11.2139234659119
55	1510.94035250248	-11.4831791278883
60	1510.94035250248	-11.3734374402258
65	1510.94035250248	-10.7418140397227
70	1510.94035250248	-9.3884727236724
75	1510.94035250248	-7.02037467967573
80	1510.94035250248	-3.17084532436027
NaN	NaN	NaN
0	1511.70224355738	-2
5	1511.70224355738	-2.50876254097274
10	1511.70224355738	-3.34735957607507
15	1511.70224355738	-4.39691438932491
20	1511.70224355738	-5.54825999793891
25	1511.70224355738	-6.71732549372413
30	1511.70224355738	-7.84501176357615
35	1511.70224355738	-8.88740473993708
40	1511.70224355738	-9.8072182216659
45	1511.70224355738	-10.5645469373369
50	1511.70224355738	-11.1093283955481
55	1511.70224355738	-11.3729990449048
60	1511.70224355738	-11.2592678101968
65	1511.70224355738	-10.6271173652057
70	1511.70224355738	-9.28069400391758
75	1511.70224355738	-6.93544764782368
80	1511.70224355738	-3.14530422468549
NaN	NaN	NaN
0	1512.46490336643	-2
5	1512.46490336643	-2.49291289457018
10	1512.46490336643	-3.31694177131424
15	1512.46490336643	-4.35314069682936
20	1512.46490336643	-5.49241352109109
25	1512.46490336643	-6.65071600147624
30	1512.46490336643	-7.76886459985596
35	1512.46490336643	-8.80280444233471
40	1512.46490336643	-9.71508457395764
45	1512.46490336643	-10.4656891211747
50	1512.46490336643	-11.0045705976119
55	1512.46490336643	-11.2634635832893
60	1512.46490336643	-11.1469133004653
65	1512.46490336643	-10.5159419794428
70	1512.46490336643	-9.17887378095462
75	1512.46490336643	-6.85982335913132
80	1512.46490336643	-3.13303464850368
NaN	NaN	NaN
0	1513.22833309373	-2
5	1513.22833309373	-2.48077747676377
10	1513.22833309373	-3.29281168208968
15	1513.22833309373	-4.31741798018833
20	1513.22833309373	-5.44583252545523
25	1513.22833309373	-6.59422631651105
30	1513.22833309373	-7.70345933733922
35	1513.22833309373	-8.72942076820112
40	1513.22833309373	-9.63455039351967
45	1513.22833309373	-10.3787578040313
50	1513.22833309373	-10.912032906468
55	1513.22833309373	-11.1664156997713
60	1513.22833309373	-11.0472735924602
65	1513.22833309373	-10.4176054602942
70	1513.22833309373	-9.08974535566374
75	1513.22833309373	-6.79605015872686
80	1513.22833309373	-3.12963216027505
NaN	NaN	NaN
0	1513.99253390575	-2
5	1513.99253390575	-2.46606588906449
10	1513.99253390575	-3.26440930542064
15	1513.99253390575	-4.27636696620891
20	1513.99253390575	-5.3933163900883
25	1513.99253390575	-6.53151331029017
30	1513.99253390575	-7.63178651731137
35	1513.99253390575	-8.64993870347489
40	1513.99253390575	-9.54830728643056
45	1513.99253390575	-10.2867682495226
50	1513.99253390575	-10.8154288805418
55	1513.99253390575	-11.0667666604256
60	1513.99253390575	-10.9471746235987
65	1513.99253390575	-10.3219640740814
70	1513.99253390575	-9.00795346017748
75	1513.99253390575	-6.7464869343042
80	1513.99253390575	-3.15075514328522
NaN	NaN	NaN
0	1514.75750697129	-2
5	1514.75750697129	-2.45611578120349
10	1514.75750697129	-3.2440432978453
15	1514.75750697129	-4.24555498014126
20	1514.75750697129	-5.35249234645028
25	1514.75750697129	-6.48142020357281
30	1514.75750697129	-7.57327680874924
35	1514.75750697129	-8.58385614480823
40	1514.75750697129	-9.4754237830933
45	1514.75750697129	-10.2078156002738
50	1514.75750697129	-10.7312163291836
55	1514.75750697129	-10.9784623649009
60	1514.75750697129	-10.8568460820923
65	1514.75750697129	-10.2337680114076
70	1514.75750697129	-8.9301800480321
75	1514.75750697129	-6.6957519257205
80	1514.75750697129	-3.16193672237779
NaN	NaN	NaN
0	1515.52325346154	-2
5	1515.52325346154	-2.44505264664205
10	1515.52325346154	-3.22187890739751
15	1515.52325346154	-4.21257722464362
20	1515.52325346154	-5.3093655914356
25	1515.52325346154	-6.42906113603838
30	1515.52325346154	-7.51268499559055
35	1515.52325346154	-8.51602034502277
40	1515.52325346154	-9.40128012446547
45	1515.52325346154	-10.1282977059494
50	1515.52325346154	-10.6473914026245
55	1515.52325346154	-10.8918302545914
60	1515.52325346154	-10.769890783473
65	1515.52325346154	-10.1511469169317
70	1515.52325346154	-8.86068998297655
75	1515.52325346154	-6.65633287822454
80	1515.52325346154	-3.18696382917888
NaN	NaN	NaN
0	1516.28977455005	-2
5	1516.28977455005	-2.42698172839145
10	1516.28977455005	-3.18797956003491
15	1516.28977455005	-4.16475866552441
20	1516.28977455005	-5.24938173697492
25	1516.28977455005	-6.35853539008057
30	1516.28977455005	-7.43306908169108
35	1516.28977455005	-8.42859161392323
40	1516.28977455005	-9.3071587238935
45	1516.28977455005	-10.028528547098
50	1516.28977455005	-10.5430901574842
55	1516.28977455005	-10.7844731324069
60	1516.28977455005	-10.6618330026991
65	1516.28977455005	-10.0467337466944
70	1516.28977455005	-8.76811286544905
75	1516.28977455005	-6.59144086924108
80	1516.28977455005	-3.18203416990259
NaN	NaN	NaN
0	1517.05707141273	-2
5	1517.05707141273	-2.41910943473515
10	1517.05707141273	-3.17127229950145
15	1517.05707141273	-4.13883724461489
20	1517.05707141273	-5.21443808989715
25	1517.05707141273	-6.31514797509912
30	1517.05707141273	-7.38198490523969
35	1517.05707141273	-8.37059556069451
40	1517.05707141273	-9.24300364343486
45	1517.05707141273	-9.95896089385846
50	1517.05707141273	-10.4689609946119
55	1517.05707141273	-10.7070025125419
60	1517.05707141273	-10.5831108992301
65	1517.05707141273	-9.97080187023115
70	1517.05707141273	-8.70277969513233
75	1517.05707141273	-6.5519834452017
80	1517.05707141273	-3.19962526424568
NaN	NaN	NaN
0	1517.82514522789	-2
5	1517.82514522789	-2.41168891535568
10	1517.82514522789	-3.15537852333825
15	1517.82514522789	-4.11402243424892
20	1517.82514522789	-5.18083667292343
25	1517.82514522789	-6.27328572470418
30	1517.82514522789	-7.3325572028203
35	1517.82514522789	-8.31433236684592
40	1517.82514522789	-9.18059401929091
45	1517.82514522789	-9.89106926065065
50	1517.82514522789	-10.3963220113684
55	1517.82514522789	-10.6306549436263
60	1517.82514522789	-10.5048420343734
65	1517.82514522789	-9.89409475726891
70	1517.82514522789	-8.63438756838433
75	1517.82514522789	-6.5050643932996
80	1517.82514522789	-3.20055752924028
NaN	NaN	NaN
0	1518.59399717623	-2
5	1518.59399717623	-2.39719112634299
10	1518.59399717623	-3.12763379039039
15	1518.59399717623	-4.07422268027496
20	1518.59399717623	-5.13022095551638
25	1518.59399717623	-6.21310000209701
30	1518.59399717623	-7.26396276879958
35	1518.59399717623	-8.23836500873982
40	1518.59399717623	-9.09815252675231
45	1518.59399717623	-9.80297198577085
50	1518.59399717623	-10.3034258428183
55	1518.59399717623	-10.5341024544321
60	1518.59399717623	-10.4065042410481
65	1518.59399717623	-9.79748410530853
70	1518.59399717623	-8.54612775101021
75	1518.59399717623	-6.43773182476631
80	1518.59399717623	-3.17851499342659
NaN	NaN	NaN
0	1519.36362844083	-2
5	1519.36362844083	-2.3827892287213
10	1519.36362844083	-3.1001282590016
15	1519.36362844083	-4.03485715601397
20	1519.36362844083	-5.08029189811228
25	1519.36362844083	-6.15392394955118
30	1519.36362844083	-7.1967957297809
35	1519.36362844083	-8.16437425598801
40	1519.36362844083	-9.0184212855405
45	1519.36362844083	-9.71857611059235
50	1519.36362844083	-10.2155813482921
55	1519.36362844083	-10.4444516921432
60	1519.36362844083	-10.3176096716143
65	1519.36362844083	-9.71382932241495
70	1519.36362844083	-8.4756479019691
75	1519.36362844083	-6.39475726901774
80	1519.36362844083	-3.18969634265483
NaN	NaN	NaN
0	1520.13404020717	-2
5	1520.13404020717	-2.36847915737772
10	1520.13404020717	-3.07284911531668
15	1520.13404020717	-3.99589349399997
20	1520.13404020717	-5.03097837007063
25	1520.13404020717	-6.09561783695527
30	1520.13404020717	-7.13080472437535
35	1520.13404020717	-8.09193764548114
40	1520.13404020717	-8.94072641805384
45	1520.13404020717	-9.63684934002088
50	1520.13404020717	-10.1312551917384
55	1520.13404020717	-10.3594749705209
60	1520.13404020717	-10.2349641431171
65	1520.13404020717	-9.63853850260762
70	1520.13404020717	-8.41620634128778
75	1520.13404020717	-6.36571117796307
80	1520.13404020717	-3.21617574069523
NaN	NaN	NaN
0	1520.90523366316	-2
5	1520.90523366316	-2.35662160724973
10	1520.90523366316	-3.04976004502553
15	1520.90523366316	-3.96235956574857
20	1520.90523366316	-4.9880097634395
25	1520.90523366316	-6.04437704108295
30	1520.90523366316	-7.07250113269952
35	1520.90523366316	-8.02778807764354
40	1520.90523366316	-8.87196357633855
45	1520.90523366316	-9.56481507827903
50	1520.90523366316	-10.0575819125138
55	1520.90523366316	-10.2864210985818
60	1520.90523366316	-10.1659682812513
65	1520.90523366316	-9.57928840063935
70	1520.90523366316	-8.37609744199773
75	1520.90523366316	-6.36041623989036
80	1520.90523366316	-3.27183755691326
NaN	NaN	NaN
0	1521.67720999908	-2
5	1521.67720999908	-2.3461834963809
10	1521.67720999908	-3.0291065735118
15	1521.67720999908	-3.93199282456033
20	1521.67720999908	-4.94874715570798
25	1521.67720999908	-5.9972548836029
30	1521.67720999908	-7.01865070127531
35	1521.67720999908	-7.9683841916179
40	1521.67720999908	-8.80822797211126
45	1521.67720999908	-9.49811005537459
50	1521.67720999908	-9.98959907854151
55	1521.67720999908	-10.2195314499234
60	1521.67720999908	-10.1038005749299
65	1521.67720999908	-9.52783511061183
70	1521.67720999908	-8.34519670543505
75	1521.67720999908	-6.36628828847543
80	1521.67720999908	-3.34083618575414
NaN	NaN	NaN
0	1522.44997040766	-2
5	1522.44997040766	-2.33057300485761
10	1522.44997040766	-2.99981845863793
15	1522.44997040766	-3.89075749626396
20	1522.44997040766	-4.89722503628459
25	1522.44997040766	-5.9370546804594
30	1522.44997040766	-6.95130591210184
35	1522.44997040766	-7.89537797179638
40	1522.44997040766	-8.73105286437315
45	1522.44997040766	-9.41840460901685
50	1522.44997040766	-9.909374907455
55	1522.44997040766	-10.1415650701686
60	1522.44997040766	-10.0322614377041
65	1522.44997040766	-9.46947044241833
70	1522.44997040766	-8.31089639212161
75	1522.44997040766	-6.37377361013563
80	1522.44997040766	-3.41862068625457
NaN	NaN	NaN
0	1523.22351608404	-2
5	1523.22351608404	-2.31199413389792
10	1523.22351608404	-2.96554866944288
15	1523.22351608404	-3.84318535880955
20	1523.22351608404	-4.83841991775611
25	1523.22351608404	-5.86884363073349
30	1523.22351608404	-6.8752978873596
35	1523.22351608404	-7.81301817970313
40	1523.22351608404	-8.64369227764776
45	1523.22351608404	-9.32742837175517
50	1523.22351608404	-9.81640037675306
55	1523.22351608404	-10.0487798400673
60	1523.22351608404	-9.94296477489694
65	1523.22351608404	-9.3890819214562
70	1523.22351608404	-8.24830269901516
75	1523.22351608404	-6.34354208246507
80	1523.22351608404	-3.44380568960224
NaN	NaN	NaN
0	1523.99784822581	-2
5	1523.99784822581	-2.29803709873626
10	1523.99784822581	-2.93908755238338
15	1523.99784822581	-3.80557517701939
20	1523.99784822581	-4.79101024970587
25	1523.99784822581	-5.81296056728537
30	1523.99784822581	-6.81218831148447
35	1523.99784822581	-7.74384312349724
40	1523.99784822581	-8.56955097710387
45	1523.99784822581	-9.24944984975214
50	1523.99784822581	-9.73590691156356
55	1523.99784822581	-9.96758466253482
60	1523.99784822581	-9.86386552748166
65	1523.99784822581	-9.31679364716519
70	1523.99784822581	-8.19074938481597
75	1523.99784822581	-6.31400639135781
80	1523.99784822581	-3.46372458363508
NaN	NaN	NaN
0	1524.77296803296	-2
5	1524.77296803296	-2.28412156332095
10	1524.77296803296	-2.91270649077788
15	1524.77296803296	-3.76805952404617
20	1524.77296803296	-4.74365743788336
25	1524.77296803296	-5.75701235270103
30	1524.77296803296	-6.74876957846131
35	1524.77296803296	-7.67394521166644
40	1524.77296803296	-8.49403818114266
45	1524.77296803296	-9.16912327132489
50	1524.77296803296	-9.65162335179157
55	1524.77296803296	-9.88048429660452
60	1524.77296803296	-9.77575985389602
65	1524.77296803296	-9.23090135253467
70	1524.77296803296	-8.1127577974977
75	1524.77296803296	-6.25379241721647
80	1524.77296803296	-3.43738523912736
NaN	NaN	NaN
0	1525.54887670796	-2
5	1525.54887670796	-2.26555109435051
10	1525.54887670796	-2.87851095125094
15	1525.54887670796	-3.72061386656653
20	1525.54887670796	-4.68493161234918
25	1525.54887670796	-5.68864371145492
30	1525.54887670796	-6.67207938925544
35	1525.54887670796	-7.58997392956248
40	1525.54887670796	-8.40357713589701
45	1525.54887670796	-9.07278122991493
50	1525.54887670796	-9.54992432719284
55	1525.54887670796	-9.7740479967078
60	1525.54887670796	-9.66560647497844
65	1525.54887670796	-9.1190146045095
70	1525.54887670796	-8.00290832704881
75	1525.54887670796	-6.15274483777739
80	1525.54887670796	-3.35580161393837
NaN	NaN	NaN
0	1526.32557545571	-2
5	1526.32557545571	-2.24935931316695
10	1526.32557545571	-2.84836935457495
15	1526.32557545571	-3.67840242512233
20	1526.32557545571	-4.63229134750382
25	1526.32557545571	-5.62700507855397
30	1526.32557545571	-6.60264428306037
35	1526.32557545571	-7.5137278285718
40	1526.32557545571	-8.32130901725325
45	1526.32557545571	-8.98514709913216
50	1526.32557545571	-9.45755133497611
55	1526.32557545571	-9.67772972585007
60	1526.32557545571	-9.56663340452518
65	1526.32557545571	-9.0197866078975
70	1526.32557545571	-7.90781541170358
75	1526.32557545571	-6.06949446895229
80	1526.32557545571	-3.29662070868308
NaN	NaN	NaN
0	1527.10306548356	-2
5	1527.10306548356	-2.23569617725071
10	1527.10306548356	-2.82253676742827
15	1527.10306548356	-3.64174985205973
20	1527.10306548356	-4.58610028756036
25	1527.10306548356	-5.57246874788867
30	1527.10306548356	-6.54081031270741
35	1527.10306548356	-7.44548091190045
40	1527.10306548356	-8.2473695342366
45	1527.10306548356	-8.90611588719603
50	1527.10306548356	-9.37399161145232
55	1527.10306548356	-9.59032398538582
60	1527.10306548356	-9.47644057345343
65	1527.10306548356	-8.92868156300545
70	1527.10306548356	-7.81902863409876
75	1527.10306548356	-5.98812789102121
80	1527.10306548356	-3.22880752324455
NaN	NaN	NaN
0	1527.88134800134	-2
5	1527.88134800134	-2.21498141639293
10	1527.88134800134	-2.78494809464871
15	1527.88134800134	-3.59035411581211
20	1527.88134800134	-4.52340286057412
25	1527.88134800134	-5.50055539017768
30	1527.88134800134	-6.46143356684546
35	1527.88134800134	-7.36015977367632
40	1527.88134800134	-8.15748360028636
45	1527.88134800134	-8.8130360803401
50	1527.88134800134	-9.27925368304188
55	1527.88134800134	-9.49589463466689
60	1527.88134800134	-9.38510344807588
65	1527.88134800134	-8.84466583207442
70	1527.88134800134	-7.74864691225313
75	1527.88134800134	-5.94035712327753
80	1527.88134800134	-3.21419322592109
NaN	NaN	NaN
0	1528.66042422133	-2
5	1528.66042422133	-2.1957754353544
10	1528.66042422133	-2.74998316834736
15	1528.66042422133	-3.54244611729212
20	1528.66042422133	-4.46492632583875
25	1528.66042422133	-5.43356514287428
30	1528.66042422133	-6.38773992394451
35	1528.66042422133	-7.28142760958621
40	1528.66042422133	-8.07533855739434
45	1528.66042422133	-8.72921931723146
50	1528.66042422133	-9.19583641158996
55	1528.66042422133	-9.41560317016754
60	1528.66042422133	-9.31178186037934
65	1528.66042422133	-8.78401595608213
70	1528.66042422133	-7.7089081676872
75	1528.66042422133	-5.93285108309074
80	1528.66042422133	-3.25182345057146
NaN	NaN	NaN
0	1529.44029535828	-2
5	1529.44029535828	-2.18104851290681
10	1529.44029535828	-2.72264881635792
15	1529.44029535828	-3.5044119639525
20	1529.44029535828	-4.41800358075225
25	1529.44029535828	-5.37951048894629
30	1529.44029535828	-6.32827171285848
35	1529.44029535828	-7.21829159247507
40	1529.44029535828	-8.01041032986799
45	1529.44029535828	-8.66468114362197
50	1529.44029535828	-9.13444717230791
55	1529.44029535828	-9.36111713785703
60	1529.44029535828	-9.26955579348372
65	1529.44029535828	-8.76200680894765
70	1529.44029535828	-7.71864491629965
75	1529.44029535828	-5.99050069841308
80	1529.44029535828	-3.37760859569561
NaN	NaN	NaN
0	1530.22096262946	-2
5	1530.22096262946	-2.16068751149968
10	1530.22096262946	-2.68593094762681
15	1530.22096262946	-3.45462120118921
20	1530.22096262946	-4.35792861795724
25	1530.22096262946	-5.31161810286812
30	1530.22096262946	-6.25483942631225
35	1530.22096262946	-7.14156965100283
40	1530.22096262946	-7.93280427163114
45	1530.22096262946	-8.58900450621356
50	1530.22096262946	-9.06427925482638
55	1530.22096262946	-9.3013401496693
60	1530.22096262946	-9.22713203836033
65	1530.22096262946	-8.7472807963955
70	1530.22096262946	-7.74673119852522
75	1530.22096262946	-6.08318609435608
80	1530.22096262946	-3.56453333114034
NaN	NaN	NaN
0	1531.00242725457	-2
5	1531.00242725457	-2.14406525675005
10	1531.00242725457	-2.65558831571399
15	1531.00242725457	-3.4130912910797
20	1531.00242725457	-4.30753895175433
25	1531.00242725457	-5.25459845692582
30	1531.00242725457	-6.19340712895995
35	1531.00242725457	-7.07806669839758
40	1531.00242725457	-7.86988191660592
45	1531.00242725457	-8.52990314316589
50	1531.00242725457	-9.01324838936189
55	1531.00242725457	-9.26428411065057
60	1531.00242725457	-9.21256818072044
65	1531.00242725457	-8.76798501576669
70	1531.00242725457	-7.82165646662022
75	1531.00242725457	-6.24048462105663
80	1531.00242725457	-3.84532470914623
NaN	NaN	NaN
0	1531.78469045584	-2
5	1531.78469045584	-2.12025776666285
10	1531.78469045584	-2.61320541700113
15	1531.78469045584	-3.35632535346762
20	1531.78469045584	-4.23983469694644
25	1531.78469045584	-5.17891461898775
30	1531.78469045584	-6.11243057371116
35	1531.78469045584	-6.99444580437677
40	1531.78469045584	-7.78647322444241
45	1531.78469045584	-8.45009029171235
50	1531.78469045584	-8.94138287890407
55	1531.78469045584	-9.20633887468134
60	1531.78469045584	-9.17708930150452
65	1531.78469045584	-8.76768595517974
70	1531.78469045584	-7.87525338243275
75	1531.78469045584	-6.37544272212064
80	1531.78469045584	-4.10078699311287
NaN	NaN	NaN
0	1532.56775345799	-2
5	1532.56775345799	-2.10017537924344
10	1532.56775345799	-2.57714090330402
15	1532.56775345799	-3.30767451947496
20	1532.56775345799	-4.18151514732714
25	1532.56775345799	-5.11355553663694
30	1532.56775345799	-6.04252953123306
35	1532.56775345799	-6.92256210789527
40	1532.56775345799	-7.71545229653648
45	1532.56775345799	-8.38337294603899
50	1532.56775345799	-8.88344869416553
55	1532.56775345799	-9.16337425457807
60	1532.56775345799	-9.15797630997515
65	1532.56775345799	-8.78567808344407
70	1532.56775345799	-7.95002340726251
75	1532.56775345799	-6.53636564183061
80	1532.56775345799	-4.3913843264244
NaN	NaN	NaN
0	1533.35161748824	-2
5	1533.35161748824	-2.08013991547394
10	1533.35161748824	-2.54116498928084
15	1533.35161748824	-3.25913326864814
20	1533.35161748824	-4.1232837465444
25	1533.35161748824	-5.04819545904977
30	1533.35161748824	-5.97244087456553
35	1533.35161748824	-6.85017012972849
40	1533.35161748824	-7.64342019136913
45	1533.35161748824	-8.31489403204465
50	1533.35161748824	-8.82266389869446
55	1533.35161748824	-9.11600312784795
60	1533.35161748824	-9.13225808028115
65	1533.35161748824	-8.79396371724911
70	1533.35161748824	-8.01078934808934
75	1533.35161748824	-6.67748125454527
80	1533.35161748824	-4.65479618072291
NaN	NaN	NaN
0	1534.13628377634	-2
5	1534.13628377634	-2.06015352826827
10	1534.13628377634	-2.50528381835941
15	1534.13628377634	-3.21071436138432
20	1534.13628377634	-4.06516349802847
25	1534.13628377634	-4.98287250435649
30	1534.13628377634	-5.90222416210469
35	1534.13628377634	-6.77735862127141
40	1534.13628377634	-7.57050348735517
45	1534.13628377634	-8.24482577681535
50	1534.13628377634	-8.75924931809328
55	1534.13628377634	-9.0644837416949
60	1534.13628377634	-9.10018447370941
65	1534.13628377634	-8.79265852032362
70	1534.13628377634	-8.05721987780262
75	1534.13628377634	-6.79725187786588
80	1534.13628377634	-4.88635820934754
NaN	NaN	NaN
0	1534.92175355453	-2
5	1534.92175355453	-2.0369137853536
10	1534.92175355453	-2.46391793412199
15	1534.92175355453	-3.15527383338417
20	1534.92175355453	-3.99890156433213
25	1534.92175355453	-4.90848805082049
30	1534.92175355453	-5.82205508971029
35	1534.92175355453	-6.6935867192746
40	1534.92175355453	-7.48535357480508
45	1534.92175355453	-8.16081314980487
50	1534.92175355453	-8.67950804120666
55	1534.92175355453	-8.99324862564901
60	1534.92175355453	-9.04349788068018
65	1534.92175355453	-8.75952631834671
70	1534.92175355453	-8.06107110980408
75	1534.92175355453	-6.85815387953696
80	1534.92175355453	-5.03384639196076
NaN	NaN	NaN
0	1535.70802805759	-2
5	1535.70802805759	-2.01314745315181
10	1535.70802805759	-2.42167740293636
15	1535.70802805759	-3.09871485441595
20	1535.70802805759	-3.93131018134715
25	1535.70802805759	-4.83253226222439
30	1535.70802805759	-5.73998177373107
35	1535.70802805759	-6.60742349623692
40	1535.70802805759	-7.39709379069235
45	1535.70802805759	-8.0726368096745
50	1535.70802805759	-8.59406445492493
55	1535.70802805759	-8.91406601430122
60	1535.70802805759	-8.97558079211472
65	1535.70802805759	-8.71032605650031
70	1535.70802805759	-8.04172962913798
75	1535.70802805759	-6.88538910246676
80	1535.70802805759	-5.13241141499175
NaN	NaN	NaN
0	1536.49510852285	-2
5	1536.49510852285	-1.99328699889709
10	1536.49510852285	-2.38599430571001
15	1536.49510852285	-3.05044072633544
20	1536.49510852285	-3.87305848853952
25	1536.49510852285	-4.76646126312468
30	1536.49510852285	-5.66791516037034
35	1536.49510852285	-6.53098852388196
40	1536.49510852285	-7.31785299628145
45	1536.49510852285	-7.9922580756617
50	1536.49510852285	-8.51454719335966
55	1536.49510852285	-8.83808044861728
60	1536.49510852285	-8.90697618427869
65	1536.49510852285	-8.65496861821489
70	1536.49510852285	-8.0086236997621
75	1536.49510852285	-6.88841049868297
80	1536.49510852285	-5.19272729426478
NaN	NaN	NaN
0	1537.28299619015	-2
5	1537.28299619015	-1.9711196156991
10	1537.28299619015	-2.34646611574786
15	1537.28299619015	-2.99733037766877
20	1537.28299619015	-3.80934470931958
25	1537.28299619015	-4.69453637497731
30	1537.28299619015	-5.58974712900937
35	1537.28299619015	-6.44828902017486
40	1537.28299619015	-7.23222405363236
45	1537.28299619015	-7.90536439697892
50	1537.28299619015	-8.42832890423498
55	1537.28299619015	-8.75505763043013
60	1537.28299619015	-8.83068837050331
65	1537.28299619015	-8.59067247912596
70	1537.28299619015	-7.96417885820388
75	1537.28299619015	-6.87553519132702
80	1537.28299619015	-5.22841017329686
NaN	NaN	NaN
0	1538.07169230187	-2
5	1538.07169230187	-1.94656712940308
10	1538.07169230187	-2.30290969420844
15	1538.07169230187	-2.93904892686967
20	1538.07169230187	-3.73960997316746
25	1538.07169230187	-4.61587065527779
30	1538.07169230187	-5.50411886125904
35	1538.07169230187	-6.35730250235493
40	1538.07169230187	-7.1372721112906
45	1538.07169230187	-7.80779688877974
50	1538.07169230187	-8.32965338089732
55	1538.07169230187	-8.65723077016575
60	1538.07169230187	-8.73655182576865
65	1538.07169230187	-8.50467471114259
70	1538.07169230187	-7.89338213713604
75	1538.07169230187	-6.83117184985584
80	1538.07169230187	-5.22799537111738
NaN	NaN	NaN
0	1538.86119810298	-2
5	1538.86119810298	-1.9224076452689
10	1538.86119810298	-2.26002843398691
15	1538.86119810298	-2.88163476850563
20	1538.86119810298	-3.67085401683941
25	1538.86119810298	-4.53821482219349
30	1538.86119810298	-5.41944324406299
35	1538.86119810298	-6.26710711295197
40	1538.86119810298	-7.04281955851917
45	1538.86119810298	-7.71026816519616
50	1538.86119810298	-8.23033137641449
55	1538.86119810298	-8.55776984126298
60	1538.86119810298	-8.6393901051694
65	1538.86119810298	-8.41373769931773
70	1538.86119810298	-7.81512186220956
75	1538.86119810298	-6.77626832651495
80	1538.86119810298	-5.21388800784678
NaN	NaN	NaN
0	1539.65151484096	-2
5	1539.65151484096	-1.90713030345839
10	1539.65151484096	-2.23207123562158
15	1539.65151484096	-2.84313549359756
20	1539.65151484096	-3.6235736335172
25	1539.65151484096	-4.48359117995969
30	1539.65151484096	-5.35861723426918
35	1539.65151484096	-6.20097660146588
40	1539.65151484096	-6.97209044336551
45	1539.65151484096	-7.63553671258542
50	1539.65151484096	-8.15220273834669
55	1539.65151484096	-8.47705834028386
60	1539.65151484096	-8.55745121972146
65	1539.65151484096	-8.33305426009903
70	1539.65151484096	-7.74019938420345
75	1539.65151484096	-6.71506115775905
80	1539.65151484096	-5.17977661023133
NaN	NaN	NaN
0	1540.44264376589	-2
5	1540.44264376589	-1.88031233108487
10	1540.44264376589	-2.1847241282518
15	1540.44264376589	-2.7800246226654
20	1540.44264376589	-3.54822907365689
25	1540.44264376589	-4.39860715300354
30	1540.44264376589	-5.2658781542523
35	1540.44264376589	-6.10186370167904
40	1540.44264376589	-6.86762906541897
45	1540.44264376589	-7.52654191103182
50	1540.44264376589	-8.03943631552332
55	1540.44264376589	-8.36145806322971
60	1540.44264376589	-8.44049082470884
65	1540.44264376589	-8.21737837452472
70	1540.44264376589	-7.63062182904557
75	1540.44264376589	-6.62023223066587
80	1540.44264376589	-5.11466057562551
NaN	NaN	NaN
0	1541.23458613041	-2
5	1541.23458613041	-1.85353905679099
10	1541.23458613041	-2.13745530705191
15	1541.23458613041	-2.71699895128144
20	1541.23458613041	-3.47292760771379
25	1541.23458613041	-4.31354833386084
30	1541.23458613041	-5.17283786127483
35	1541.23458613041	-6.00207384553382
40	1541.23458613041	-6.76191140889352
45	1541.23458613041	-7.41543429442591
50	1541.23458613041	-7.92332047535959
55	1541.23458613041	-8.24074628596262
60	1541.23458613041	-8.31592497277579
65	1541.23458613041	-8.09056894935465
70	1541.23458613041	-7.50493220446669
75	1541.23458613041	-6.50227952285359
80	1541.23458613041	-5.01660212703973
NaN	NaN	NaN
0	1542.02734318972	-2
5	1542.02734318972	-1.82478320727501
10	1542.02734318972	-2.08688740372552
15	1542.02734318972	-2.64984020556456
20	1542.02734318972	-3.39299350850444
25	1542.02734318972	-4.22358907100694
30	1542.02734318972	-5.07479565325392
35	1542.02734318972	-5.89731147618679
40	1542.02734318972	-6.6513652096919
45	1542.02734318972	-7.29975255389786
50	1542.02734318972	-7.80299583042983
55	1542.02734318972	-8.11629707379876
60	1542.02734318972	-8.18817155272771
65	1542.02734318972	-7.96111320882972
70	1542.02734318972	-7.37691585400739
75	1542.02734318972	-6.38161876190995
80	1542.02734318972	-4.91372729592909
NaN	NaN	NaN
0	1542.82091620163	-2
5	1542.82091620163	-1.8001995347208
10	1542.82091620163	-2.04339666784588
15	1542.82091620163	-2.5917829648817
20	1542.82091620163	-3.3236190647166
25	1542.82091620163	-4.14531408036427
30	1542.82091620163	-4.98939846092239
35	1542.82091620163	-5.80611657414629
40	1542.82091620163	-6.55537448286989
45	1542.82091620163	-7.19977552300483
50	1542.82091620163	-7.69978553170184
55	1542.82091620163	-8.01073877019645
60	1542.82091620163	-8.0815631165296
65	1542.82091620163	-7.85563075105117
70	1542.82091620163	-7.27630302439154
75	1542.82091620163	-6.29227521025339
80	1542.82091620163	-4.84628863851597
NaN	NaN	NaN
0	1543.61530642652	-2
5	1543.61530642652	-1.76889874814396
10	1543.61530642652	-1.98868374903879
15	1543.61530642652	-2.51960711605093
20	1543.61530642652	-3.23836053507652
25	1543.61530642652	-4.05019549885182
30	1543.61530642652	-4.88680466239618
35	1543.61530642652	-5.69787969072445
40	1543.61530642652	-6.44297310460491
45	1543.61530642652	-7.08451220275042
50	1543.61530642652	-7.58294859288735
55	1543.61530642652	-7.89378928770037
60	1543.61530642652	-7.96636177924531
65	1543.61530642652	-7.74473874325276
70	1543.61530642652	-7.17329120578291
75	1543.61530642652	-6.20198764184359
80	1543.61530642652	-4.77471158816597
NaN	NaN	NaN
0	1544.41051512739	-2
5	1544.41051512739	-1.73744329759476
10	1544.41051512739	-1.9337861619493
15	1544.41051512739	-2.44733556255864
20	1544.41051512739	-3.15321608808526
25	1544.41051512739	-3.9555366209396
30	1544.41051512739	-4.78518117117184
35	1544.41051512739	-5.5913350332928
40	1544.41051512739	-6.33326343389732
45	1544.41051512739	-6.97330748198042
50	1544.41051512739	-7.47202312343081
55	1544.41051512739	-7.7852392200957
60	1544.41051512739	-7.86285623335885
65	1544.41051512739	-7.64981884944977
70	1544.41051512739	-7.09158583544803
75	1544.41051512739	-6.13920478257866
80	1544.41051512739	-4.73688991745672
NaN	NaN	NaN
0	1545.20654356982	-2
5	1545.20654356982	-1.7065661793181
10	1545.20654356982	-1.87991932493093
15	1545.20654356982	-2.37648599590293
20	1545.20654356982	-3.06988275232322
25	1545.20654356982	-3.86313108780169
30	1545.20654356982	-4.68636145495904
35	1545.20654356982	-5.48831351012378
40	1545.20654356982	-6.22803774584301
45	1545.20654356982	-6.86787901068041
50	1545.20654356982	-7.36861168333694
55	1545.20654356982	-7.68652925338317
60	1545.20654356982	-7.77227807345366
65	1545.20654356982	-7.57187522772663
70	1545.20654356982	-7.0320633130663
75	1545.20654356982	-6.10513625600818
80	1545.20654356982	-4.73581474452161
NaN	NaN	NaN
0	1546.00339302201	-2
5	1546.00339302201	-1.67457721124709
10	1546.00339302201	-1.82424691477638
15	1546.00339302201	-2.30348111300404
20	1546.00339302201	-2.98434123765891
25	1546.00339302201	-3.7687495148628
30	1546.00339302201	-4.58610457980994
35	1546.00339302201	-5.38475877371097
40	1546.00339302201	-6.12364648071353
45	1546.00339302201	-6.76526412136079
50	1546.00339302201	-7.27081783417403
55	1546.00339302201	-7.5973660813399
60	1546.00339302201	-7.69671489982602
65	1546.00339302201	-7.51651758917791
70	1546.00339302201	-7.00549465962726
75	1546.00339302201	-6.11796227873609
80	1546.00339302201	-4.79976053853354
NaN	NaN	NaN
0	1546.80106475478	-2
5	1546.80106475478	-1.6431521940041
10	1546.80106475478	-1.76956943996465
15	1546.80106475478	-2.2318281310539
20	1546.80106475478	-2.90048650129545
25	1546.80106475478	-3.67641438570818
30	1546.80106475478	-4.4883239310781
35	1546.80106475478	-5.28422930168116
40	1546.80106475478	-6.02300738820461
45	1546.80106475478	-6.6673800364975
50	1546.80106475478	-7.17908239370829
55	1546.80106475478	-7.51606843350374
60	1546.80106475478	-7.63148264189348
65	1546.80106475478	-7.47486862902795
70	1546.80106475478	-6.99728695233751
75	1546.80106475478	-6.15562205657452
80	1546.80106475478	-4.89769280959725
NaN	NaN	NaN
0	1547.59956004157	-2
5	1547.59956004157	-1.61169976669462
10	1547.59956004157	-1.71484921702732
15	1547.59956004157	-2.16011797767461
20	1547.59956004157	-2.81654682474491
25	1547.59956004157	-3.58393760336502
30	1547.59956004157	-4.39029707080642
35	1547.59956004157	-5.18327786028779
40	1547.59956004157	-5.92166701962083
45	1547.59956004157	-6.56836509403126
50	1547.59956004157	-7.08556472144776
55	1547.59956004157	-7.43200155081714
60	1547.59956004157	-7.56197149911039
65	1547.59956004157	-7.42657749236164
70	1547.59956004157	-6.97864072351635
75	1547.59956004157	-6.17651098592743
80	1547.59956004157	-4.96779152687676
NaN	NaN	NaN
0	1548.39888015846	-2
5	1548.39888015846	-1.58015727577504
10	1548.39888015846	-1.65996117260429
15	1548.39888015846	-2.08816430076568
20	1548.39888015846	-2.73227829144844
25	1548.39888015846	-3.49102519110331
30	1548.39888015846	-4.29169316636959
35	1548.39888015846	-5.08155988141566
40	1548.39888015846	-5.8193086045682
45	1548.39888015846	-6.46800661011138
50	1548.39888015846	-6.99029934495006
55	1548.39888015846	-7.34571993637262
60	1548.39888015846	-7.48978118700156
65	1548.39888015846	-7.3753269617072
70	1548.39888015846	-6.95737166837111
75	1548.39888015846	-6.1967004376411
80	1548.39888015846	-5.04279415045365
NaN	NaN	NaN
0	1549.19902638415	-2
5	1549.19902638415	-1.54679423540574
10	1549.19902638415	-1.60198204805769
15	1549.19902638415	-2.01222012656674
20	1549.19902638415	-2.64333829975456
25	1549.19902638415	-3.39285936673068
30	1549.19902638415	-4.1872555792015
35	1549.19902638415	-4.97334611739265
40	1549.19902638415	-5.70962620989129
45	1549.19902638415	-6.35923486928372
50	1549.19902638415	-6.8851515863625
55	1549.19902638415	-7.24755106413145
60	1549.19902638415	-7.40295366544751
65	1549.19902638415	-7.30565319214029
70	1549.19902638415	-6.9124693495419
75	1549.19902638415	-6.1860676897998
80	1549.19902638415	-5.07690756859523
NaN	NaN	NaN
0	1550	-2
5	1550	-1.51345117145131
10	1550	-1.54403477840659
15	1550	-1.93630925826927
20	1550	-2.55441760876608
25	1550	-3.29467680719816
30	1550	-4.08273379649782
35	1550	-4.86493753633681
40	1550	-5.59957940615305
45	1550	-6.24984922101646
50	1550	-6.77903222192976
55	1550	-7.14790635129294
60	1550	-7.31394822376102
65	1550	-7.23283086079754
70	1550	-6.86308852995121
75	1550	-6.16913615479606
80	1550	-5.10219174325753
NaN	NaN	NaN
0	1550.80180229002	-2
5	1550.80180229002	-1.48006272920676
10	1550.80180229002	-1.485935377236
15	1550.80180229002	-1.86005107834729
20	1550.80180229002	-2.46482906813868
25	1550.80180229002	-3.19533149109101
30	1550.80180229002	-3.97631377814339
35	1550.80180229002	-4.75356684305819
40	1550.80180229002	-5.48505911863229
45	1550.80180229002	-6.13387127493512
50	1550.80180229002	-6.66337840168488
55	1550.80180229002	-7.03467461722086
60	1550.80180229002	-7.20582360949568
65	1550.80180229002	-7.13343124931668
70	1550.80180229002	-6.77732305201436
75	1550.80180229002	-6.10353040905693
80	1550.80180229002	-5.06494876239242
NaN	NaN	NaN
0	1551.60443454087	-2
5	1551.60443454087	-1.44670063129948
10	1551.60443454087	-1.42789182052328
15	1551.60443454087	-1.78388684990156
20	1551.60443454087	-2.37538663838141
25	1551.60443454087	-3.09620479185075
30	1551.60443454087	-3.87021129794294
35	1551.60443454087	-4.64264513148412
40	1551.60443454087	-5.37115586412373
45	1551.60443454087	-6.01871389246892
50	1551.60443454087	-6.54877083713014
55	1551.60443454087	-6.92269792798896
60	1551.60443454087	-7.09905673584777
65	1551.60443454087	-7.03519753039996
70	1551.60443454087	-6.6918724563327
75	1551.60443454087	-6.03603011378004
80	1551.60443454087	-5.02090644707178
NaN	NaN	NaN
0	1552.40789804188	-2
5	1552.40789804188	-1.41333146989802
10	1552.40789804188	-1.36981134820872
15	1552.40789804188	-1.70762738097276
20	1552.40789804188	-2.28575288873402
25	1552.40789804188	-2.9967393211198
30	1552.40789804188	-3.76355086720342
35	1552.40789804188	-4.53084628043638
40	1552.40789804188	-5.2559158466543
45	1552.40789804188	-5.90156237548916
50	1552.40789804188	-6.43123094198482
55	1552.40789804188	-6.80644773323191
60	1552.40789804188	-6.98609047196515
65	1552.40789804188	-6.92797445945889
70	1552.40789804188	-6.59335446695585
75	1552.40789804188	-5.94941426258495
80	1552.40789804188	-4.94852919056642
NaN	NaN	NaN
0	1553.21219408506	-2
5	1553.21219408506	-1.3756356373433
10	1553.21219408506	-1.30447084407442
15	1553.21219408506	-1.62218139013982
20	1553.21219408506	-2.18570450239935
25	1553.21219408506	-2.88611789243115
30	1553.21219408506	-3.64534491604724
35	1553.21219408506	-4.40739395323714
40	1553.21219408506	-5.12917156643232
45	1553.21219408506	-5.77332885322833
50	1553.21219408506	-6.30336004265417
55	1553.21219408506	-6.68105013640697
60	1553.21219408506	-6.86576085153846
65	1553.21219408506	-6.81603379115787
70	1553.21219408506	-6.49401096501915
75	1553.21219408506	-5.86767723838546
80	1553.21219408506	-4.88940163095279
NaN	NaN	NaN
0	1554.01732396508	-2
5	1554.01732396508	-1.34379491747081
10	1554.01732396508	-1.24901400028971
15	1554.01732396508	-1.5493720381508
20	1554.01732396508	-2.10022399615732
25	1554.01732396508	-2.79150829758984
30	1554.01732396508	-3.54435219688181
35	1554.01732396508	-4.30229359709644
40	1554.01732396508	-5.0220069951773
45	1554.01732396508	-5.66613830777431
50	1554.01732396508	-6.19839871760755
55	1554.01732396508	-6.58104718420388
60	1554.01732396508	-6.77422887474423
65	1554.01732396508	-6.73765896334515
70	1554.01732396508	-6.43504461304818
75	1554.01732396508	-5.836253344506
80	1554.01732396508	-4.89545879710761
NaN	NaN	NaN
0	1554.82328897931	-2
5	1554.82328897931	-1.30629617413332
10	1554.82328897931	-1.18409249877497
15	1554.82328897931	-1.46464873727844
20	1554.82328897931	-2.00135002167311
25	1554.82328897931	-2.68274040418506
30	1554.82328897931	-3.4290028042529
35	1554.82328897931	-4.18314891361003
40	1554.82328897931	-4.90163416128408
45	1554.82328897931	-5.54717380199593
50	1554.82328897931	-6.08382939867326
55	1554.82328897931	-6.47452854572264
60	1554.82328897931	-6.68045416093825
65	1554.82328897931	-6.66278620085889
70	1554.82328897931	-6.38702089095897
75	1554.82328897931	-5.82475483711228
80	1554.82328897931	-4.93053268117334
NaN	NaN	NaN
0	1555.63009042781	-2
5	1555.63009042781	-1.27306841781971
10	1555.63009042781	-1.12633233392869
15	1555.63009042781	-1.38897925416072
20	1555.63009042781	-1.91273093890381
25	1555.63009042781	-2.58494709169773
30	1555.63009042781	-3.32499799320232
35	1555.63009042781	-4.07543558765006
40	1555.63009042781	-4.79251631693538
45	1555.63009042781	-5.43900508442567
50	1555.63009042781	-5.9792560156585
55	1555.63009042781	-6.3767628903074
60	1555.63009042781	-6.59358732857659
65	1555.63009042781	-6.59213670174205
70	1555.63009042781	-6.33937431261058
75	1555.63009042781	-5.80823248788991
80	1555.63009042781	-4.95333452703256
NaN	NaN	NaN
0	1556.43772961333	-2
5	1556.43772961333	-1.24100421914697
10	1556.43772961333	-1.07057070025388
15	1556.43772961333	-1.31594344410689
20	1556.43772961333	-1.82729774586646
25	1556.43772961333	-2.49090995113855
30	1556.43772961333	-3.22543045912953
35	1556.43772961333	-3.97304526745929
40	1556.43772961333	-4.68992056850203
45	1556.43772961333	-5.3390074566593
50	1556.43772961333	-5.88513540796828
55	1556.43772961333	-6.29261633603271
60	1556.43772961333	-6.52474465910513
65	1556.43772961333	-6.54566313110503
70	1556.43772961333	-6.32451774409553
75	1556.43772961333	-5.83658204452157
80	1556.43772961333	-5.03795161376099
NaN	NaN	NaN
0	1557.24620784136	-2
5	1557.24620784136	-1.20668140421851
10	1557.24620784136	-1.0109768966914
15	1557.24620784136	-1.23798058541776
20	1557.24620784136	-1.73615229689942
25	1557.24620784136	-2.39056061831975
30	1557.24620784136	-3.11904305109371
35	1557.24620784136	-3.86334977234402
40	1557.24620784136	-4.57949549346979
45	1557.24620784136	-5.23055664784291
50	1557.24620784136	-5.78176736818983
55	1557.24620784136	-6.19816705588017
60	1557.24620784136	-6.44415884993668
65	1557.24620784136	-6.48543852611092
70	1557.24620784136	-6.29306237123195
75	1557.24620784136	-5.84418503446178
80	1557.24620784136	-5.09546606342715
NaN	NaN	NaN
0	1558.05552642005	-2
5	1558.05552642005	-1.16979781709896
10	1558.05552642005	-0.947032390494173
15	1558.05552642005	-1.15441298300389
20	1558.05552642005	-1.63849139449347
25	1558.05552642005	-2.28298610834085
30	1558.05552642005	-3.00481432010605
35	1558.05552642005	-3.74520852881037
40	1558.05552642005	-4.4599592463886
45	1558.05552642005	-5.11219588972529
50	1558.05552642005	-5.66747529320138
55	1558.05552642005	-6.09146570362258
60	1558.05552642005	-6.34955940583554
65	1558.05552642005	-6.40886847626877
70	1558.05552642005	-6.24224494485312
75	1558.05552642005	-5.8287369711051
80	1558.05552642005	-5.12599289597208
NaN	NaN	NaN
0	1558.86568666032	-2
5	1558.86568666032	-1.13305116964208
10	1558.86568666032	-0.883303152945993
15	1558.86568666032	-1.07109362329042
20	1558.86568666032	-1.54107760913983
25	1558.86568666032	-2.1756301625635
30	1558.86568666032	-2.89074919914321
35	1558.86568666032	-3.62714501593244
40	1558.86568666032	-4.34037282538084
45	1558.86568666032	-4.99359571521387
50	1558.86568666032	-5.55266178672444
55	1558.86568666032	-5.98381790670787
60	1558.86568666032	-6.25336630945197
65	1558.86568666032	-6.32970961905951
70	1558.86568666032	-6.18730669217796
75	1558.86568666032	-5.80681610984235
80	1558.86568666032	-5.14644159813334
NaN	NaN	NaN
0	1559.6766898758	-2
5	1559.6766898758	-1.098279806296
10	1559.6766898758	-0.82282871344056
15	1559.6766898758	-0.991783933872494
20	1559.6766898758	-1.44803565626443
25	1559.6766898758	-2.07269447359988
30	1559.6766898758	-2.78087131206588
35	1559.6766898758	-3.51274311145822
40	1559.6766898758	-4.22357988868166
45	1559.6766898758	-4.87648775964606
50	1559.6766898758	-5.4374673368815
55	1559.6766898758	-5.87314424290624
60	1559.6766898758	-6.15045272562853
65	1559.6766898758	-6.23870943660085
70	1559.6766898758	-6.11350947982315
75	1559.6766898758	-5.75659638280756
80	1559.6766898758	-5.12629353328819
NaN	NaN	NaN
0	1560.48853738284	-2
5	1560.48853738284	-1.05927660363401
10	1560.48853738284	-0.755192762347277
15	1560.48853738284	-0.903300459499029
20	1560.48853738284	-1.3444119268708
25	1560.48853738284	-1.95814702172477
30	1560.48853738284	-2.65856676240674
35	1560.48853738284	-3.38520055731666
40	1560.48853738284	-4.09294257868606
45	1560.48853738284	-4.74476212139837
50	1560.48853738284	-5.30672952037843
55	1560.48853738284	-5.74575304633402
60	1560.48853738284	-6.0292791316057
65	1560.48853738284	-6.12738442264269
70	1560.48853738284	-6.01661111972338
75	1560.48853738284	-5.67956979535766
80	1560.48853738284	-5.07447477089842
NaN	NaN	NaN
0	1561.30123050056	-2
5	1561.30123050056	-1.02591252349038
10	1561.30123050056	-0.696995586301352
15	1561.30123050056	-0.826727843528322
20	1561.30123050056	-1.2542558765413
25	1561.30123050056	-1.85799178748908
30	1561.30123050056	-2.55112664429456
35	1561.30123050056	-3.27263560314622
40	1561.30123050056	-3.97707105837932
45	1561.30123050056	-4.62725026464254
50	1561.30123050056	-5.1892544504327
55	1561.30123050056	-5.63016930928317
60	1561.30123050056	-5.917796399368
65	1561.30123050056	-6.02275851461463
70	1561.30123050056	-5.92229176023019
75	1561.30123050056	-5.59964619235324
80	1561.30123050056	-5.01290090011441
NaN	NaN	NaN
0	1562.1147705508	-2
5	1562.1147705508	-0.985369551957864
10	1562.1147705508	-0.626697328745001
15	1562.1147705508	-0.734738787192535
20	1562.1147705508	-1.14645022197339
25	1562.1147705508	-1.73866572267118
30	1562.1147705508	-2.42345304837011
35	1562.1147705508	-3.13907431669687
40	1562.1147705508	-3.83963766848552
45	1562.1147705508	-4.4877467462004
50	1562.1147705508	-5.04946056323311
55	1562.1147705508	-5.4920358563147
60	1562.1147705508	-5.78365517791194
65	1562.1147705508	-5.89556307711233
70	1562.1147705508	-5.80584644651191
75	1562.1147705508	-5.49868551771313
80	1562.1147705508	-4.932507009186
NaN	NaN	NaN
0	1562.92915885819	-2
5	1562.92915885819	-0.946940862705714
10	1562.92915885819	-0.559911081110091
15	1562.92915885819	-0.647131144974084
20	1562.92915885819	-1.04351710869877
25	1562.92915885819	-1.62442298758109
30	1562.92915885819	-2.3008475061145
35	1562.92915885819	-3.01035481318602
40	1562.92915885819	-3.70659245076067
45	1562.92915885819	-4.35190333899075
50	1562.92915885819	-4.91224355222206
55	1562.92915885819	-5.35491909129761
60	1562.92915885819	-5.64832163969466
65	1562.92915885819	-5.76408879331176
70	1562.92915885819	-5.68088934906552
75	1562.92915885819	-5.38359141414806
80	1562.92915885819	-4.83093580884933
NaN	NaN	NaN
0	1563.74439675009	-2
5	1563.74439675009	-0.899906610941218
10	1563.74439675009	-0.478580270644731
15	1563.74439675009	-0.540914060155438
20	1563.74439675009	-0.919135622356803
25	1563.74439675009	-1.4866482850418
30	1563.74439675009	-2.15304127274642
35	1563.74439675009	-2.85493973100041
40	1563.74439675009	-3.54533594798337
45	1563.74439675009	-4.18613624501971
50	1563.74439675009	-4.74300574321063
55	1563.74439675009	-5.18307282239986
60	1563.74439675009	-5.4746390562347
65	1563.74439675009	-5.58931310818728
70	1563.74439675009	-5.50573218004395
75	1563.74439675009	-5.20850537748444
80	1563.74439675009	-4.65505810802044
NaN	NaN	NaN
0	1564.56048555665	-2
5	1564.56048555665	-0.859961414370354
10	1564.56048555665	-0.409159537349395
15	1564.56048555665	-0.449817960783367
20	1564.56048555665	-0.812015747836534
25	1564.56048555665	-1.36759126802191
30	1564.56048555665	-2.02499254803576
35	1564.56048555665	-2.72008074398175
40	1564.56048555665	-3.40531702504726
45	1564.56048555665	-4.04226629015458
50	1564.56048555665	-4.59639275165124
55	1564.56048555665	-5.0347532690807
60	1564.56048555665	-5.32571305172657
65	1564.56048555665	-5.4411116990187
70	1564.56048555665	-5.36002644973198
75	1564.56048555665	-5.06772225663654
80	1564.56048555665	-4.52218218132395
NaN	NaN	NaN
0	1565.37742661081	-2
5	1565.37742661081	-0.815649423131409
10	1565.37742661081	-0.332342359427641
15	1565.37742661081	-0.349237030387438
20	1565.37742661081	-0.693943375895624
25	1565.37742661081	-1.23650338731132
30	1565.37742661081	-1.88405691422289
35	1565.37742661081	-2.57158218583122
40	1565.37742661081	-3.25091033656958
45	1565.37742661081	-3.88316978066875
50	1565.37742661081	-4.43351261520233
55	1565.37742661081	-4.86877559999695
60	1565.37742661081	-5.15717302414251
65	1565.37742661081	-5.27045297722779
70	1565.37742661081	-5.1876535812233
75	1565.37742661081	-4.89398873784887
80	1565.37742661081	-4.34693469717166
NaN	NaN	NaN
0	1566.19522124826	-2
5	1566.19522124826	-0.772651059414624
10	1566.19522124826	-0.257741107548218
15	1566.19522124826	-0.251495175225131
20	1566.19522124826	-0.579169515379984
25	1566.19522124826	-1.10909904847856
30	1566.19522124826	-1.74718555152544
35	1566.19522124826	-2.42757953165643
40	1566.19522124826	-3.10153045291091
45	1566.19522124826	-3.72977445249392
50	1566.19522124826	-4.27719221268643
55	1566.19522124826	-4.71043184897458
60	1566.19522124826	-4.99756557100912
65	1566.19522124826	-5.11020865143152
70	1566.19522124826	-5.02722347846073
75	1566.19522124826	-4.73347355893562
80	1566.19522124826	-4.18538578867898
NaN	NaN	NaN
0	1567.01387080751	-2
5	1567.01387080751	-0.727099910474926
10	1567.01387080751	-0.178838235627557
15	1567.01387080751	-0.148290994369107
20	1567.01387080751	-0.458196004578455
25	1567.01387080751	-0.975074321386242
30	1567.01387080751	-1.6035276491456
35	1567.01387080751	-2.27685354280278
40	1567.01387080751	-2.94571775708
45	1567.01387080751	-3.57047834110693
50	1567.01387080751	-4.11576651175834
55	1567.01387080751	-4.54806113881835
60	1567.01387080751	-4.83529394462887
65	1567.01387080751	-4.9489079448871
70	1567.01387080751	-4.86747780088035
75	1567.01387080751	-4.57528750342987
80	1567.01387080751	-4.02726188707113
NaN	NaN	NaN
0	1567.83337662987	-2
5	1567.83337662987	-0.685113615624667
10	1567.83337662987	-0.105943198952759
15	1567.83337662987	-0.0527549519322088
20	1567.83337662987	-0.346054239131543
25	1567.83337662987	-0.850759986194413
30	1567.83337662987	-1.47032931614125
35	1567.83337662987	-2.1373158495048
40	1567.83337662987	-2.80188285673936
45	1567.83337662987	-3.42406758796116
50	1567.83337662987	-3.96828298494758
55	1567.83337662987	-4.40082643608707
60	1567.83337662987	-4.68939801966211
65	1567.83337662987	-4.80503292505916
70	1567.83337662987	-4.7255473603254
75	1567.83337662987	-4.43383709523954
80	1567.83337662987	-3.88216477470549
NaN	NaN	NaN
0	1568.65374005944	-2
5	1568.65374005944	-0.638593851964682
10	1568.65374005944	-0.0254295721362542
15	1568.65374005944	0.0524356436969148
20	1568.65374005944	-0.222958087473714
25	1568.65374005944	-0.714716502188978
30	1568.65374005944	-1.32501972600238
35	1568.65374005944	-1.98560833342679
40	1568.65374005944	-2.64611099246459
45	1568.65374005944	-3.26623431285427
50	1568.65374005944	-3.8101665377369
55	1568.65374005944	-4.2439961983539
60	1568.65374005944	-4.53510300801914
65	1568.65374005944	-4.65389143465844
70	1568.65374005944	-4.57694585807081
75	1568.65374005944	-4.28485293494042
80	1568.65374005944	-3.72550778965013
NaN	NaN	NaN
0	1569.47496244315	-2
5	1569.47496244315	-0.597418691722943
10	1569.47496244315	0.0460582183616168
15	1569.47496244315	0.146065768855635
20	1569.47496244315	-0.11324788134869
25	1569.47496244315	-0.593504982062336
30	1569.47496244315	-1.19586034870684
35	1569.47496244315	-1.8514346186533
40	1569.47496244315	-2.50949229065407
45	1569.47496244315	-3.12957465775468
50	1569.47496244315	-3.67582298219469
55	1569.47496244315	-4.1143142626358
60	1569.47496244315	-4.41232276167529
65	1569.47496244315	-4.53983345974294
70	1569.47496244315	-4.4723444354595
75	1569.47496244315	-4.18809015286013
80	1569.47496244315	-3.6301706140644
NaN	NaN	NaN
0	1570.29704513074	-2
5	1570.29704513074	-0.549949184826224
10	1570.29704513074	0.128093376090035
15	1570.29704513074	0.25300364516927
20	1570.29704513074	0.0114664335635195
25	1570.29704513074	-0.456373708592357
30	1570.29704513074	-1.05047862536331
35	1570.29704513074	-1.70127944288627
40	1570.29704513074	-2.35767394394433
45	1570.29704513074	-2.97909051270256
50	1570.29704513074	-3.52971861947485
55	1570.29704513074	-3.97574886691712
60	1570.29704513074	-4.28447841594115
65	1570.29704513074	-4.42554028302236
70	1570.29704513074	-4.37320816884978
75	1570.29704513074	-4.102701814525
80	1570.29704513074	-3.55044427357143
NaN	NaN	NaN
0	1571.1199894748	-2
5	1571.1199894748	-0.509591710792711
10	1571.1199894748	0.198155617283852
15	1571.1199894748	0.34469553342478
20	1571.1199894748	0.118701890036483
25	1571.1199894748	-0.338308543538236
30	1571.1199894748	-0.925384164837791
35	1571.1199894748	-1.57245429004934
40	1571.1199894748	-2.22818978677371
45	1571.1199894748	-2.85201800033274
50	1571.1199894748	-3.40827933399296
55	1571.1199894748	-3.86337754798181
60	1571.1199894748	-4.18472069237502
65	1571.1199894748	-4.34162159325482
70	1571.1199894748	-4.30698390913564
75	1571.1199894748	-4.05240248389619
80	1571.1199894748	-3.50597059518414
NaN	NaN	NaN
0	1571.94379683073	-2
5	1571.94379683073	-0.468927563371931
10	1571.94379683073	0.268812068181841
15	1571.94379683073	0.437282047164327
20	1571.94379683073	0.227174808052821
25	1571.94379683073	-0.218585994199611
30	1571.94379683073	-0.798093205941028
35	1571.94379683073	-1.44072041654359
40	1571.94379683073	-2.0948417313736
45	1571.94379683073	-2.71979379149045
50	1571.94379683073	-3.27995314576451
55	1571.94379683073	-3.74179136078685
60	1571.94379683073	-4.07264657393851
65	1571.94379683073	-4.2412922792577
70	1571.94379683073	-4.21901411162977
75	1571.94379683073	-3.97353038118825
80	1571.94379683073	-3.42439284896153
NaN	NaN	NaN
0	1572.76846855679	-2
5	1572.76846855679	-0.428226109145999
10	1572.76846855679	0.339550651050801
15	1572.76846855679	0.529994280766353
20	1572.76846855679	0.33580231322888
25	1572.76846855679	-0.0987072267866937
30	1572.76846855679	-0.670685669609259
35	1572.76846855679	-1.30896843503022
40	1572.76846855679	-1.9616601169965
45	1572.76846855679	-2.58805208292869
50	1572.76846855679	-3.15263490430268
55	1572.76846855679	-3.62207915096388
60	1572.76846855679	-3.96386732848833
65	1572.76846855679	-4.14656847795164
70	1572.76846855679	-4.14032375168698
75	1572.76846855679	-3.90953840584406
80	1572.76846855679	-3.36562676730579
NaN	NaN	NaN
0	1573.5940060141	-2
5	1573.5940060141	-0.387492159409285
10	1573.5940060141	0.410383029053512
15	1573.5940060141	0.622893954164953
20	1573.5940060141	0.444744792330746
25	1573.5940060141	0.0216546511465501
30	1573.5940060141	-0.542574870470348
35	1573.5940060141	-1.17622276450285
40	1573.5940060141	-1.8270988745026
45	1573.5940060141	-2.45441674072975
50	1573.5940060141	-3.02274131532572
55	1573.5940060141	-3.49889694958965
60	1573.5940060141	-3.8504649465469
65	1573.5940060141	-4.04577852970841
70	1573.5940060141	-4.05385363936282
75	1573.5940060141	-3.83594690476115
80	1573.5940060141	-3.29590129606845
NaN	NaN	NaN
0	1574.42041056662	-2
5	1574.42041056662	-0.347105133713972
10	1574.42041056662	0.480639972406572
15	1574.42041056662	0.715073755182497
20	1574.42041056662	0.552873350984515
25	1574.42041056662	0.141133338622277
30	1574.42041056662	-0.415412251134533
35	1574.42041056662	-1.04450092593289
40	1574.42041056662	-1.69365984290403
45	1574.42041056662	-2.32203468170378
50	1574.42041056662	-2.89427380921454
55	1574.42041056662	-3.37736431695287
60	1574.42041056662	-3.73899810813033
65	1574.42041056662	-3.94729775123795
70	1574.42041056662	-3.97022025928756
75	1574.42041056662	-3.76605781335908
80	1574.42041056662	-3.23156506360498
NaN	NaN	NaN
0	1575.24768358118	-2
5	1575.24768358118	-0.306280139912533
10	1575.24768358118	0.551663959578835
15	1575.24768358118	0.808275953978652
20	1575.24768358118	0.662229775198096
25	1575.24768358118	0.262012878241636
30	1575.24768358118	-0.286696814467673
35	1575.24768358118	-0.911087137231893
40	1575.24768358118	-1.55839663023198
45	1575.24768358118	-2.18769999226485
50	1575.24768358118	-2.76373190146986
55	1575.24768358118	-3.25365977686683
60	1575.24768358118	-3.62534000452391
65	1575.24768358118	-3.84682896990613
70	1575.24768358118	-3.88537689563471
75	1575.24768358118	-3.69714222646782
80	1575.24768358118	-3.1737097488247
NaN	NaN	NaN
0	1576.0758264275	-2
5	1576.0758264275	-0.272417179871697
10	1576.0758264275	0.610949057790327
15	1576.0758264275	0.886487781635418
20	1576.0758264275	0.754317877562434
25	1576.0758264275	0.363910534502305
30	1576.0758264275	-0.178414379031684
35	1576.0758264275	-0.799510929763431
40	1576.0758264275	-1.44649936553495
45	1576.0758264275	-2.07852143178856
50	1576.0758264275	-2.6605124183091
55	1576.0758264275	-3.15990293315635
60	1576.0758264275	-3.54474467542939
65	1576.0758264275	-3.78297634931783
70	1576.0758264275	-3.84098858617418
75	1576.0758264275	-3.67262728161684
80	1576.0758264275	-3.16448860809469
NaN	NaN	NaN
0	1576.90484047816	-2
5	1576.90484047816	-0.238809649928606
10	1576.90484047816	0.669805798854377
15	1576.90484047816	0.964141917160323
20	1576.90484047816	0.84572032582918
25	1576.90484047816	0.464957166610706
30	1576.90484047816	-0.0712232711088989
35	1576.90484047816	-0.689376159458607
40	1576.90484047816	-1.33653612778445
45	1576.90484047816	-1.97193823992718
50	1576.90484047816	-2.56072987528443
55	1576.90484047816	-3.0705849152411
60	1576.90484047816	-3.46967212572239
65	1576.90484047816	-3.72563892016897
70	1576.90484047816	-3.80371640582493
75	1576.90484047816	-3.6550373409568
80	1576.90484047816	-3.1609120566653
NaN	NaN	NaN
0	1577.73472710865	-2
5	1577.73472710865	-0.198115702314915
10	1577.73472710865	0.740547692720185
15	1577.73472710865	1.05682618630813
20	1577.73472710865	0.954144630704041
25	1577.73472710865	0.584205471372323
30	1577.73472710865	0.0547509715916697
35	1577.73472710865	-0.560365407309671
40	1577.73472710865	-1.20804680138844
45	1577.73472710865	-1.84762031644804
50	1577.73472710865	-2.44446802731672
55	1577.73472710865	-2.96653462651044
60	1577.73472710865	-3.38211367328326
65	1577.73472710865	-3.65851846891039
70	1577.73472710865	-3.75969630560141
75	1577.73472710865	-3.63386244280947
80	1577.73472710865	-3.15683282000796
NaN	NaN	NaN
0	1578.56548769735	-2
5	1578.56548769735	-0.164602665121179
10	1578.56548769735	0.799164794402557
15	1578.56548769735	1.13400631554064
20	1578.56548769735	1.0446925183197
25	1578.56548769735	0.683801500803855
30	1578.56548769735	0.159592622845423
35	1578.56548769735	-0.453886716295102
40	1578.56548769735	-1.10358043282278
45	1578.56548769735	-1.74905554025931
50	1578.56548769735	-2.35606871738341
55	1578.56548769735	-2.89297206556383
60	1578.56548769735	-3.32831285875468
65	1578.56548769735	-3.62917635211108
70	1578.56548769735	-3.7582783358961
75	1578.56548769735	-3.66088810541309
80	1578.56548769735	-3.20726016268373
NaN	NaN	NaN
0	1579.39712362554	-2
5	1579.39712362554	-0.131099824413145
10	1579.39712362554	0.857758676409669
15	1579.39712362554	1.21114615689714
20	1579.39712362554	1.1351739583528
25	1579.39712362554	0.783291009611354
30	1579.39712362554	0.264267864249537
35	1579.39712362554	-0.347658412081075
40	1579.39712362554	-0.999473516019634
45	1579.39712362554	-1.65097794426872
50	1579.39712362554	-2.2682822597803
55	1579.39712362554	-2.82009931369699
60	1579.39712362554	-3.27513953555661
65	1579.39712362554	-3.60010323370789
70	1579.39712362554	-3.75624045540924
75	1579.39712362554	-3.6856159573208
80	1579.39712362554	-3.25290166967543
NaN	NaN	NaN
0	1580.22963627741	-2
5	1580.22963627741	-0.096230474957465
10	1580.22963627741	0.918675312583974
15	1580.22963627741	1.29127779144362
20	1580.22963627741	1.22912675502243
25	1580.22963627741	0.886614589606642
30	1580.22963627741	0.373075163339593
35	1580.22963627741	-0.23702632703671
40	1580.22963627741	-0.890684223259109
45	1580.22963627741	-1.54789942361807
50	1580.22963627741	-2.17509762029602
55	1580.22963627741	-2.74130265198254
60	1580.22963627741	-3.21532209296163
65	1580.22963627741	-3.56338696069076
70	1580.22963627741	-3.74518765305649
75	1580.22963627741	-3.69951824313477
80	1580.22963627741	-3.28551701739346
NaN	NaN	NaN
0	1581.06302704008	-2
5	1581.06302704008	-0.0640346703848884
10	1581.06302704008	0.97508588278391
15	1581.06302704008	1.36566784145258
20	1581.06302704008	1.31649982509966
25	1581.06302704008	0.982775570189373
30	1581.06302704008	0.474292398266112
35	1581.06302704008	-0.134323163084512
40	1581.06302704008	-0.790126740397451
45	1581.06302704008	-1.45336949610713
50	1581.06302704008	-2.09085458045409
55	1581.06302704008	-2.67200951402726
60	1581.06302704008	-3.16588718690586
65	1581.06302704008	-3.53848965620448
70	1581.06302704008	-3.7483216416348
75	1581.06302704008	-3.73145984460149
80	1581.06302704008	-3.34229275939498
NaN	NaN	NaN
0	1581.89729730359	-2
5	1581.89729730359	-0.0304646213106498
10	1581.89729730359	1.03385322384689
15	1581.89729730359	1.44314637878849
20	1581.89729730359	1.4075634324672
25	1581.89729730359	1.08320118877294
30	1581.89729730359	0.580407501219279
35	1581.89729730359	-0.0259498103230646
40	1581.89729730359	-0.682906188120729
45	1581.89729730359	-1.35087676210991
50	1581.89729730359	-1.99695043986875
55	1581.89729730359	-2.59086779184499
60	1581.89729730359	-3.10185526912269
65	1581.89729730359	-3.49567142113405
70	1581.89729730359	-3.72975056823488
75	1581.89729730359	-3.73782295741454
80	1581.89729730359	-3.37036524695685
NaN	NaN	NaN
0	1582.73244846092	-2
5	1582.73244846092	0.00314194302469206
10	1582.73244846092	1.09271362586758
15	1582.73244846092	1.52080878607753
20	1582.73244846092	1.49895255393995
25	1582.73244846092	1.18416835602034
30	1582.73244846092	0.687383169957308
35	1582.73244846092	0.0837420253238404
40	1582.73244846092	-0.573727155102187
45	1582.73244846092	-1.24555391106015
50	1582.73244846092	-1.89906049966261
55	1582.73244846092	-2.50425342110544
60	1582.73244846092	-3.03050687583789
65	1582.73244846092	-3.44335834084311
70	1582.73244846092	-3.69927829997642
75	1582.73244846092	-3.72986372851717
80	1582.73244846092	-3.38193227984262
NaN	NaN	NaN
0	1583.56848190799	-2
5	1583.56848190799	0.0367941892357973
10	1583.56848190799	1.15169107495429
15	1583.56848190799	1.5987010070091
20	1583.56848190799	1.59074451445658
25	1583.56848190799	1.28579863673529
30	1583.56848190799	0.795402206129604
35	1583.56848190799	0.195017369635907
40	1583.56848190799	-0.462219384395718
45	1583.56848190799	-1.13690581696855
50	1583.56848190799	-1.79656040518083
55	1583.56848190799	-2.41144768696032
60	1583.56848190799	-2.95114931292202
65	1583.56848190799	-3.38117926140303
70	1583.56848190799	-3.6574974273773
75	1583.56848190799	-3.71047678388735
80	1583.56848190799	-3.38502350276523
NaN	NaN	NaN
0	1584.40539904368	-2
5	1584.40539904368	0.0676952483356273
10	1584.40539904368	1.20611234711422
15	1584.40539904368	1.67094612258037
20	1584.40539904368	1.67633713496553
25	1584.40539904368	1.38111345679209
30	1584.40539904368	0.89738303244579
35	1584.40539904368	0.300936632000591
40	1584.40539904368	-0.354928988509494
45	1584.40539904368	-1.0307938825422
50	1584.40539904368	-1.69426103795572
55	1584.40539904368	-2.31572776218587
60	1584.40539904368	-2.86486931688919
65	1584.40539904368	-3.30712060670721
70	1584.40539904368	-3.59801571400459
75	1584.40539904368	-3.66704071383419
80	1584.40539904368	-3.35788377470126
NaN	NaN	NaN
0	1585.2432012698	-2
5	1585.2432012698	0.0971388672300143
10	1585.2432012698	1.25811762959165
15	1585.2432012698	1.74019706413235
20	1585.2432012698	1.75865033870765
25	1585.2432012698	1.47310905406438
30	1585.2432012698	0.996234595221616
35	1585.2432012698	0.40415967533289
40	1585.2432012698	-0.249624848816019
45	1585.2432012698	-0.925631940752269
50	1585.2432012698	-1.59149242818508
55	1585.2432012698	-2.21768553388335
60	1585.2432012698	-2.77395943905688
65	1585.2432012698	-3.22572162091011
70	1585.2432012698	-3.52827171661255
75	1585.2432012698	-3.61063367282156
80	1585.2432012698	-3.3160706071565
NaN	NaN	NaN
0	1586.08188999117	-2
5	1586.08188999117	0.123746302454655
10	1586.08188999117	1.30535255137842
15	1586.08188999117	1.8033943132602
20	1586.08188999117	1.83407710503694
25	1586.08188999117	1.5576984550538
30	1586.08188999117	1.08738469502068
35	1586.08188999117	0.499563007820034
40	1586.08188999117	-0.152104270051838
45	1586.08188999117	-0.828067703822837
50	1586.08188999117	-1.49598062622594
55	1586.08188999117	-2.1263958728131
60	1586.08188999117	-2.68913384569857
65	1586.08188999117	-3.14959937165014
70	1586.08188999117	-3.4629393104893
75	1586.08188999117	-3.55791115238051
80	1586.08188999117	-3.27778688912492
NaN	NaN	NaN
0	1586.92146661556	-2
5	1586.92146661556	0.150376847006126
10	1586.92146661556	1.35264572841583
15	1586.92146661556	1.86671308802575
20	1586.92146661556	1.90973709998662
25	1586.92146661556	1.64270804347557
30	1586.92146661556	1.17924912326045
35	1586.92146661556	0.596121510606915
40	1586.92146661556	-0.0527927085529322
45	1586.92146661556	-0.727823698461713
50	1586.92146661556	-1.39657968805755
55	1586.92146661556	-2.02961177027778
60	1586.92146661556	-2.59673412077052
65	1586.92146661556	-3.06327244588466
70	1586.92146661556	-3.3841476730545
75	1586.92146661556	-3.4877507350203
80	1586.92146661556	-3.21711729382466
NaN	NaN	NaN
0	1587.76193255371	-2
5	1587.76193255371	0.162680012348826
10	1587.76193255371	1.37582872959141
15	1587.76193255371	1.89938043917466
20	1587.76193255371	1.95040044385276
25	1587.76193255371	1.6898282258975
30	1587.76193255371	1.2312830270549
35	1587.76193255371	0.651551087974974
40	1587.76193255371	0.00453358992019007
45	1587.76193255371	-0.670111505633522
50	1587.76193255371	-1.34005406397708
55	1587.76193255371	-1.97596277203066
60	1587.76193255371	-2.54783053114933
65	1587.76193255371	-3.02124526453542
70	1587.76193255371	-3.35156331094124
75	1587.76193255371	-3.46813216778187
80	1587.76193255371	-3.21658499151537
NaN	NaN	NaN
0	1588.60328921938	-2
5	1588.60328921938	0.173319486386969
10	1588.60328921938	1.39623801087571
15	1588.60328921938	1.92858618888113
20	1588.60328921938	1.98724174176296
25	1588.60328921938	1.73304102965982
30	1588.60328921938	1.27958424184691
35	1588.60328921938	0.703703403415943
40	1588.60328921938	0.0593719332976082
45	1588.60328921938	-0.613674724548653
50	1588.60328921938	-1.28303449268128
55	1588.60328921938	-1.91930104232457
60	1588.60328921938	-2.49237149054562
65	1588.60328921938	-2.96770058988589
70	1588.60328921938	-3.3005055037529
75	1588.60328921938	-3.42021190478582
80	1588.60328921938	-3.17352471515884
NaN	NaN	NaN
0	1589.44553802931	-2
5	1589.44553802931	0.172940289017683
10	1589.44553802931	1.39805218258716
15	1589.44553802931	1.93405094090148
20	1589.44553802931	1.99680889522658
25	1589.44553802931	1.746464069007
30	1589.44553802931	1.29617955613479
35	1589.44553802931	0.722549555607402
40	1589.44553802931	0.0794032815296382
45	1589.44553802931	-0.593630939003543
50	1589.44553802931	-1.26427105122516
55	1589.44553802931	-1.90327274699921
60	1589.44553802931	-2.48077032018602
65	1589.44553802931	-2.96259819200462
70	1589.44553802931	-3.30466756305417
75	1589.44553802931	-3.43793124528739
80	1589.44553802931	-3.21299235365951
NaN	NaN	NaN
0	1590.28868040324	-2
5	1590.28868040324	0.163704266777809
10	1590.28868040324	1.38497446717844
15	1590.28868040324	1.92062359853219
20	1590.28868040324	1.98489753544327
25	1590.28868040324	1.7368054569963
30	1590.28868040324	1.28880014422985
35	1590.28868040324	0.717092237467992
40	1590.28868040324	0.0753018828698047
45	1590.28868040324	-0.597053713026295
50	1590.28868040324	-1.26777418372627
55	1590.28868040324	-1.90770870058272
60	1590.28868040324	-2.48714374646636
65	1590.28868040324	-2.97220843987878
70	1590.28868040324	-3.31944249034073
75	1590.28868040324	-3.46127335464935
80	1590.28868040324	-3.25204825042617
NaN	NaN	NaN
0	1591.13271776394	-2
5	1591.13271776394	0.149316990631035
10	1591.13271776394	1.3632103924897
15	1591.13271776394	1.89613002626252
20	1591.13271776394	1.96032917877493
25	1591.13271776394	1.71342932675214
30	1591.13271776394	1.26700167251941
35	1591.13271776394	0.6967712934236
40	1591.13271776394	0.0560892084986627
45	1591.13271776394	-0.615668884940805
50	1591.13271776394	-1.28639599108108
55	1591.13271776394	-1.92703439181878
60	1591.13271776394	-2.50801649480556
65	1591.13271776394	-2.9957611381479
70	1591.13271776394	-3.34744417678856
75	1591.13271776394	-3.49700835848405
80	1591.13271776394	-3.30267171488483
NaN	NaN	NaN
0	1591.97765153719	-2
5	1591.97765153719	0.1243722836245
10	1591.97765153719	1.32362282189075
15	1591.97765153719	1.84888248395037
20	1591.97765153719	1.9096437072038
25	1591.97765153719	1.66158622742676
30	1591.97765153719	1.21501786941582
35	1591.97765153719	0.644928730285256
40	1591.97765153719	0.00422387637457152
45	1591.97765153719	-0.667996577236649
50	1591.97765153719	-1.33983998085887
55	1591.97765153719	-1.9824734566579
60	1591.97765153719	-2.56664526128038
65	1591.97765153719	-3.05931071674219
70	1591.97765153719	-3.41866031474833
75	1591.97765153719	-3.58075635659095
80	1591.97765153719	-3.40872182911861
NaN	NaN	NaN
0	1592.82348315181	-2
5	1592.82348315181	0.0999190113289592
10	1592.82348315181	1.28486617042564
15	1592.82348315181	1.80271619363445
20	1592.82348315181	1.86026041889818
25	1592.82348315181	1.61129050342196
30	1592.82348315181	1.16490088383425
35	1592.82348315181	0.59539561959956
40	1592.82348315181	-0.0447126115522287
45	1592.82348315181	-0.716539091743026
50	1592.82348315181	-1.38833683490737
55	1592.82348315181	-2.03142157103431
60	1592.82348315181	-2.61677807625379
65	1592.82348315181	-3.11182284457718
70	1592.82348315181	-3.47569641545959
75	1592.82348315181	-3.64650218545517
80	1592.82348315181	-3.49202290208236
NaN	NaN	NaN
0	1593.67021403966	-2
5	1593.67021403966	0.0742604010549339
10	1593.67021403966	1.24407650767736
15	1593.67021403966	1.75397402294254
20	1593.67021403966	1.80797576407427
25	1593.67021403966	1.55794556832037
30	1593.67021403966	1.11174861880795
35	1593.67021403966	0.543008150110553
40	1593.67021403966	-0.0961317584718037
45	1593.67021403966	-0.766959307236147
50	1593.67021403966	-1.43780975188363
55	1593.67021403966	-2.08005917045673
60	1593.67021403966	-2.6648111975241
65	1593.67021403966	-3.15979196733678
70	1593.67021403966	-3.52490798405994
75	1593.67021403966	-3.70009185316455
80	1593.67021403966	-3.55752564924112
NaN	NaN	NaN
0	1594.51784563563	-2
5	1594.51784563563	0.0490387319298218
10	1594.51784563563	1.20397831794812
15	1594.51784563563	1.70604186291789
20	1594.51784563563	1.75652201078109
25	1594.51784563563	1.50538022796203
30	1594.51784563563	1.05926616190056
35	1594.51784563563	0.491124793883536
40	1594.51784563563	-0.147273673787174
45	1594.51784563563	-0.81740318351322
50	1594.51784563563	-1.48770080013474
55	1594.51784563563	-2.12962844240934
60	1594.51784563563	-2.7144361928643
65	1594.51784563563	-3.21017733767373
70	1594.51784563563	-3.57749969671808
75	1594.51784563563	-3.75802188632313
80	1594.51784563563	-3.62788981827112
NaN	NaN	NaN
0	1595.36637937768	-2
5	1595.36637937768	0.0285844162809771
10	1595.36637937768	1.17183454761803
15	1595.36637937768	1.6681083593694
20	1595.36637937768	1.71631706387981
25	1595.36637937768	1.46476040584277
30	1595.36637937768	1.0190239961384
35	1595.36637937768	0.451454112376066
40	1595.36637937768	-0.186516142330965
45	1595.36637937768	-0.856536878442489
50	1595.36637937768	-1.52714582598036
55	1595.36637937768	-2.16987644944287
60	1595.36637937768	-2.75606331312826
65	1595.36637937768	-3.25391953618137
70	1595.36637937768	-3.62447206505021
75	1595.36637937768	-3.81034203639504
80	1595.36637937768	-3.69046224177638
NaN	NaN	NaN
0	1596.21581670682	-2
5	1596.21581670682	0.0261742743704298
10	1596.21581670682	1.17002691635109
15	1596.21581670682	1.6687111154957
20	1596.21581670682	1.72009808121278
25	1596.21581670682	1.47178688106848
30	1596.21581670682	1.02895213258337
35	1596.21581670682	0.463752594634244
40	1596.21581670682	-0.172444400679939
45	1596.21581670682	-0.841286415057517
50	1596.21581670682	-1.51128321740141
55	1596.21581670682	-2.15393686166024
60	1596.21581670682	-2.74057170487116
65	1596.21581670682	-3.2394650630863
70	1596.21581670682	-3.61193178027651
75	1596.21581670682	-3.80153453341581
80	1596.21581670682	-3.6899484491981
NaN	NaN	NaN
0	1597.06615906714	-2
5	1597.06615906714	0.038053016579575
10	1597.06615906714	1.19224147018666
15	1597.06615906714	1.69983330324915
20	1597.06615906714	1.75872854419483
25	1597.06615906714	1.5165947307814
30	1597.06615906714	1.0787218053019
35	1597.06615906714	0.517417751603901
40	1597.06615906714	-0.115787729556297
45	1597.06615906714	-0.782381771809539
50	1597.06615906714	-1.45072386136551
55	1597.06615906714	-2.09217608348883
60	1597.06615906714	-2.67793758509323
65	1597.06615906714	-3.1762014329137
70	1597.06615906714	-3.54834004167095
75	1597.06615906714	-3.7384247243149
80	1597.06615906714	-3.62988641957524
NaN	NaN	NaN
0	1597.91740790582	-2
5	1597.91740790582	0.0641892044465563
10	1597.91740790582	1.23838957044016
15	1597.91740790582	1.76128909720652
20	1597.91740790582	1.83186596863734
25	1597.91740790582	1.59860075505112
30	1597.91740790582	1.1673923300478
35	1597.91740790582	0.610991901410754
40	1597.91740790582	-0.0187371180533797
45	1597.91740790582	-0.683038616694926
50	1597.91740790582	-1.35009944427139
55	1597.91740790582	-1.99116699726146
60	1597.91740790582	-2.5773809954041
65	1597.91740790582	-3.07695305411344
70	1597.91740790582	-3.45144671286457
75	1597.91740790582	-3.64558821302562
80	1597.91740790582	-3.54463541804333
NaN	NaN	NaN
0	1598.76956467309	-2
5	1598.76956467309	0.0902692446051071
10	1598.76956467309	1.28441203748187
15	1598.76956467309	1.822543170898
20	1598.76956467309	1.90472814382125
25	1598.76956467309	1.68027064502131
30	1598.76956467309	1.25568707161879
35	1598.76956467309	0.704179746261314
40	1598.76956467309	0.0779531773130569
45	1598.76956467309	-0.583986320932909
50	1598.76956467309	-1.249647254514
55	1598.76956467309	-1.89015963566081
60	1598.76956467309	-2.47660680512615
65	1598.76956467309	-2.9772292127419
70	1598.76956467309	-3.35379168952758
75	1598.76956467309	-3.55164237041526
80	1598.76956467309	-3.45763624439898
NaN	NaN	NaN
0	1599.62263082231	-2
5	1599.62263082231	0.10285197398719
10	1599.62263082231	1.30767086314052
15	1599.62263082231	1.85476875491607
20	1599.62263082231	1.94430921181642
25	1599.62263082231	1.72570744146455
30	1599.62263082231	1.30560949643443
35	1599.62263082231	0.757354684042069
40	1599.62263082231	0.133274171888484
45	1599.62263082231	-0.527524319564061
50	1599.62263082231	-1.19298356243935
55	1599.62263082231	-1.83420774372236
60	1599.62263082231	-2.42230194067425
65	1599.62263082231	-2.92559956230775
70	1599.62263082231	-3.3061052734706
75	1599.62263082231	-3.50978321376778
80	1599.62263082231	-3.42505592529133
NaN	NaN	NaN
0	1600.47660780994	-2
5	1600.47660780994	0.0911138860476176
10	1600.47660780994	1.28999587124481
15	1600.47660780994	1.83494716610565
20	1600.47660780994	1.92446164727279
25	1600.47660780994	1.70680814960524
30	1600.47660780994	1.28792063055407
35	1600.47660780994	0.740757983366211
40	1600.47660780994	0.1174497013725
45	1600.47660780994	-0.543002045486188
50	1600.47660780994	-1.20862499954807
55	1600.47660780994	-1.85064343358176
60	1600.47660780994	-2.44038391382387
65	1600.47660780994	-2.94660206216142
70	1600.47660780994	-3.33209324750772
75	1600.47660780994	-3.54430639299191
80	1600.47660780994	-3.4745328819553
NaN	NaN	NaN
0	1601.33149709553	-2
5	1601.33149709553	0.0290849324141252
10	1601.33149709553	1.18764834894383
15	1601.33149709553	1.70738804548127
20	1601.33149709553	1.78143261462895
25	1601.33149709553	1.55425564511845
30	1601.33149709553	1.12928275923253
35	1601.33149709553	0.577960599236081
40	1601.33149709553	-0.0485238856054591
45	1601.33149709553	-0.711752464521519
50	1601.33149709553	-1.38016317234067
55	1601.33149709553	-2.02533221711268
60	1601.33149709553	-2.61898549956148
65	1601.33149709553	-3.13045172499942
70	1601.33149709553	-3.52346674894658
75	1601.33149709553	-3.74718752299436
80	1601.33149709553	-3.69644149655466
NaN	NaN	NaN
0	1602.18730014177	-2
5	1602.18730014177	-0.0738464106417865
10	1602.18730014177	1.01643424813795
15	1602.18730014177	1.49220774605761
20	1602.18730014177	1.53823194753572
25	1602.18730014177	1.29303939103282
30	1602.18730014177	0.856093672226575
35	1602.18730014177	0.296415091694764
40	1602.18730014177	-0.336346228490627
45	1602.18730014177	-1.00473738482356
50	1602.18730014177	-1.67786518789568
55	1602.18730014177	-2.32784486930936
60	1602.18730014177	-2.92695533818281
65	1602.18730014177	-3.44524968388367
70	1602.18730014177	-3.84758691446749
75	1602.18730014177	-4.08511822289336
80	1602.18730014177	-4.05689641981962
NaN	NaN	NaN
0	1603.04401841447	-2
5	1603.04401841447	-0.209883715421341
10	1603.04401841447	0.789458628543808
15	1603.04401841447	1.20604764827316
20	1603.04401841447	1.21383117069769
25	1603.04401841447	0.943663884158687
30	1603.04401841447	0.489865495528607
35	1603.04401841447	-0.0817194275274798
40	1603.04401841447	-0.723467824701118
45	1603.04401841447	-1.39921066955276
50	1603.04401841447	-2.07893992082822
55	1603.04401841447	-2.73546087571721
60	1603.04401841447	-3.34171459691613
65	1603.04401841447	-3.86855990634764
70	1603.04401841447	-4.2820485470865
75	1603.04401841447	-4.53543957977113
80	1603.04401841447	-4.53243303545624
NaN	NaN	NaN
0	1603.90165338259	-2
5	1603.90165338259	-0.376834720459271
10	1603.90165338259	0.510374176538327
15	1603.90165338259	0.853481548739506
20	1603.90165338259	0.81332806446905
25	1603.90165338259	0.511449928115777
30	1603.90165338259	0.0358917044063906
35	1603.90165338259	-0.551415815641699
40	1603.90165338259	-1.20537900874891
45	1603.90165338259	-1.89146323190793
50	1603.90165338259	-2.5808054134573
55	1603.90165338259	-3.24709644558782
60	1603.90165338259	-3.86407656783111
65	1603.90165338259	-4.40347129199361
70	1603.90165338259	-4.83247650150317
75	1603.90165338259	-5.10629405780828
80	1603.90165338259	-5.13320218654063
NaN	NaN	NaN


==> data/SSFM.txt <==
wav	fw1	fw3	fw10	bw1	bw3	bw10	fwbw1	fwbw3	fwbw10
1.499603393554687500e+03	2.772134463759815404e+01	2.259555420245026625e+01	1.654257231774633397e+01	3.771554890595811571e+01	3.297202268094009980e+01	2.768183603495394607e+01	3.803721674342688885e+01	3.366310149912567340e+01	2.881054117113197321e+01
1.500353881835937500e+03	2.700870354038087839e+01	2.192438346865135301e+01	1.591691179401115619e+01	3.718175216134668659e+01	3.244379261988564167e+01	2.712027768597777921e+01	3.778334967703364100e+01	3.334460052537480124e+01	2.842968273237132948e+01
1.501105224609375000e+03	2.665156132748249007e+01	2.160362463642530173e+01	1.558225663344935619e+01	3.703067162009237734e+01	3.226233859648730373e+01	2.690605426634277109e+01	3.765252675100577306e+01	3.320641460926817956e+01	2.830008923044859870e+01
1.501857177734375000e+03	2.636897051368187306e+01	2.135133748845267121e+01	1.534612022075497251e+01	3.694051867927890243e+01	3.217845491722449225e+01	2.681184986468972298e+01	3.750092376564852259e+01	3.308314601953585310e+01	2.812389180777942244e+01
1.502609985351562500e+03	2.612936570706388650e+01	2.105566081907412723e+01	1.509854435408426809e+01	3.678860937011268106e+01	3.202264827969288774e+01	2.667096683643777411e+01	3.756017272087513703e+01	3.305519943921395054e+01	2.807352090007764289e+01
1.503363403320312500e+03	2.600211899053171294e+01	2.089429706885655236e+01	1.497713849530429187e+01	3.670479697608055858e+01	3.191767839973579868e+01	2.659392336146028768e+01	3.748613866894172020e+01	3.300760601203171518e+01	2.796095769490185745e+01
1.504117675781250000e+03	2.585999248340433709e+01	2.067987382435942578e+01	1.474196236530402437e+01	3.681736524724399828e+01	3.190195343454458055e+01	2.661142863256646507e+01	3.741621301310216552e+01	3.296071276099725367e+01	2.798123240689710656e+01
1.504872680664062500e+03	2.576688610569376792e+01	2.060957172282163796e+01	1.465666175412605909e+01	3.671901107229324168e+01	3.189409580515567910e+01	2.655164340222598085e+01	3.739258065237494577e+01	3.292016454179553619e+01	2.796927982955146419e+01
1.505628540039062500e+03	2.565644458103011516e+01	2.049485186182840479e+01	1.458904855922146915e+01	3.654774431961320147e+01	3.182029229469091192e+01	2.648624264800197281e+01	3.744554989059679428e+01	3.286093076283720649e+01	2.786054126416473053e+01
1.506385009765625000e+03	2.566084369003464261e+01	2.047811153809080054e+01	1.463118076584757965e+01	3.662121990448162734e+01	3.181480631719874808e+01	2.654982117141138076e+01	3.739931465487183004e+01	3.285235659738914649e+01	2.774753248645716397e+01
1.507142333984375000e+03	2.564981803058508447e+01	2.049913420850706913e+01	1.468460804656595187e+01	3.646676004157767892e+01	3.168634386797184987e+01	2.634355884797264125e+01	3.735412705675237532e+01	3.280002858200357707e+01	2.764914563801416136e+01
1.507900390625000000e+03	2.570915925275717484e+01	2.052643684641829225e+01	1.465464930245190978e+01	3.647334389811553734e+01	3.166421769840803080e+01	2.623065647349077878e+01	3.723426105741872050e+01	3.270492006850585653e+01	2.765857454566565110e+01
1.508659179687500000e+03	2.564094050968158811e+01	2.058712949438446316e+01	1.470737692525528573e+01	3.634626119927440868e+01	3.161176386130912164e+01	2.624122259597089979e+01	3.718757215786817483e+01	3.265929589656735743e+01	2.763601842340587922e+01
1.509418823242187500e+03	2.568201272799207047e+01	2.059554079573143781e+01	1.463106361015956125e+01	3.637511345091182591e+01	3.155071472355512796e+01	2.613719435708937056e+01	3.716812525994625105e+01	3.265972031923307384e+01	2.762304432376939189e+01
1.510179077148437500e+03	2.570687708940827321e+01	2.062066068695976284e+01	1.463733638651549285e+01	3.639137544125834722e+01	3.150990457518356180e+01	2.602822228594611786e+01	3.720905182134301015e+01	3.264978900025815278e+01	2.757907715291645800e+01
1.510940307617187500e+03	2.576020061479224665e+01	2.069925572589648155e+01	1.474116290479094005e+01	3.634698345474404846e+01	3.149666853483651607e+01	2.600880029277227123e+01	3.710405664084078126e+01	3.259732351792293059e+01	2.755307825496521090e+01
1.511702148437500000e+03	2.582535482043540043e+01	2.072571617351407625e+01	1.489097443163668544e+01	3.623684253028928026e+01	3.143461678638882617e+01	2.599893186773979892e+01	3.708584033115554490e+01	3.254363111170708578e+01	2.744053263335077375e+01
1.512464965820312500e+03	2.593429070333816355e+01	2.088813813964211619e+01	1.497973786067225710e+01	3.619981739305947599e+01	3.139490921215865882e+01	2.611866916755403878e+01	3.718586160110118044e+01	3.257045481308077228e+01	2.740823578856938170e+01
1.513228149414062500e+03	2.611243945071882067e+01	2.109050085921005646e+01	1.519055221281695900e+01	3.620924809292650082e+01	3.141611468041720556e+01	2.609178478426352754e+01	3.712360395505980648e+01	3.254201717875955069e+01	2.742280851722425439e+01
1.513992553710937500e+03	2.637531480428482311e+01	2.142591466027335301e+01	1.538232617265664715e+01	3.612189799096561416e+01	3.140471569767289850e+01	2.615734135455586795e+01	3.707120688125777264e+01	3.252917450836417856e+01	2.736603193072422258e+01
1.514757446289062500e+03	2.667080079316378516e+01	2.170045972113585009e+01	1.562897641387813152e+01	3.609139062468943138e+01	3.136898832392769876e+01	2.609766196847005304e+01	3.704338643650260110e+01	3.250537329940516429e+01	2.740955207337724175e+01
1.515523193359375000e+03	2.698858477818612300e+01	2.188901631808444392e+01	1.577309561687734529e+01	3.625384459790013381e+01	3.145576736306534826e+01	2.611395705249407584e+01	3.704584450630987646e+01	3.253744673536905907e+01	2.746417360588992906e+01
1.516289672851562500e+03	2.726222263404852697e+01	2.216984959275733758e+01	1.608692828575069456e+01	3.623573301528740842e+01	3.142115755723638415e+01	2.616420822275335567e+01	3.698000547970025309e+01	3.249169201447574551e+01	2.747097936455061173e+01
1.517056884765625000e+03	2.751683084953191383e+01	2.240976764303361790e+01	1.635078088893383708e+01	3.631384461040282474e+01	3.145734281900120521e+01	2.620923771462642193e+01	3.699376444161651989e+01	3.248136376962625604e+01	2.744864758991212739e+01
1.517825073242187500e+03	2.774091087583143178e+01	2.266623125884589740e+01	1.661921584995003798e+01	3.632765864870186334e+01	3.146494228665545023e+01	2.625436248535651629e+01	3.692045307025856005e+01	3.243500070996795159e+01	2.738580344655141374e+01
1.518593872070312500e+03	2.795025449473618551e+01	2.287993083288139218e+01	1.674931720123856138e+01	3.627680266988574687e+01	3.146389003257576533e+01	2.634770231048969791e+01	3.693731217010390822e+01	3.238823469189877358e+01	2.730547588861884378e+01
1.519363525390625000e+03	2.818901012695667063e+01	2.300288043462179388e+01	1.697605245520939121e+01	3.635576032907771804e+01	3.150326282650789977e+01	2.627537005763232969e+01	3.688752380413254883e+01	3.231424764031673647e+01	2.722696211722569259e+01
1.520133911132812500e+03	2.843439437108314038e+01	2.326955943475022792e+01	1.727582644580897053e+01	3.641929173680817655e+01	3.145863190556058697e+01	2.628481367997394358e+01	3.682081551986600232e+01	3.226216432340524420e+01	2.720045547729490565e+01
1.520905273437500000e+03	2.863598910965664146e+01	2.351765040271098783e+01	1.756516864863462501e+01	3.640266156932175790e+01	3.145343224507429625e+01	2.633072665585251215e+01	3.683345723957485518e+01	3.225735605710422504e+01	2.717025987527652475e+01
1.521677124023437500e+03	2.888661977416379756e+01	2.387746289723817483e+01	1.791075903272491843e+01	3.640719265819632966e+01	3.146463008849876175e+01	2.630015150205937857e+01	3.685269268469548365e+01	3.225957028747733091e+01	2.710372618181936133e+01
1.522449951171875000e+03	2.908310908695094099e+01	2.413565780600892907e+01	1.800599724816036229e+01	3.644577782540091704e+01	3.144190176975576989e+01	2.625082002302216466e+01	3.672028186928793048e+01	3.218645124014948067e+01	2.703252781889377232e+01
1.523223388671875000e+03	2.934417982206417008e+01	2.435764357382201339e+01	1.813757685138454434e+01	3.648256264574855123e+01	3.137905930999251325e+01	2.619885718690337129e+01	3.673932733637303727e+01	3.218339076264449261e+01	2.702346327689567929e+01
1.523997924804687500e+03	2.950241298623114972e+01	2.449928940068678429e+01	1.843808052039908318e+01	3.642371886556282590e+01	3.130168459887096688e+01	2.615271626459313836e+01	3.662179074586430261e+01	3.209897883004390451e+01	2.704830430590839185e+01
1.524772827148437500e+03	2.966268874757812668e+01	2.464323666354486875e+01	1.876451820317603847e+01	3.647578534312167164e+01	3.133629954884784752e+01	2.611670656374514365e+01	3.655651144044971090e+01	3.205026645946855979e+01	2.699163980240886929e+01
1.525548950195312500e+03	2.985365901703140068e+01	2.474405295414317507e+01	1.886620252303018930e+01	3.651081751433725486e+01	3.136787109889954195e+01	2.604407849338248582e+01	3.668737405973220689e+01	3.207457275889109383e+01	2.702875119270942861e+01
1.526325439453125000e+03	2.997656743777863042e+01	2.484491357033311232e+01	1.901528916333178287e+01	3.648464901608090827e+01	3.136315730578236582e+01	2.613041228079051592e+01	3.658768513724011484e+01	3.200089450917373313e+01	2.702138365265427922e+01
1.527103149414062500e+03	3.008947541081683852e+01	2.497286631831298109e+01	1.917777287605343517e+01	3.638658959965349027e+01	3.132674678984738392e+01	2.615953661779876072e+01	3.660478161816639897e+01	3.196304225991201875e+01	2.696766334518638786e+01
1.527881347656250000e+03	3.020138563756090022e+01	2.501532747087647834e+01	1.918705706175519055e+01	3.634789059274633161e+01	3.126529050933038434e+01	2.613969684125658333e+01	3.653989852500948388e+01	3.191227275989590595e+01	2.700942218311852017e+01
1.528660278320312500e+03	3.034885383683775828e+01	2.514320431850570259e+01	1.916359543203154203e+01	3.634529724146153740e+01	3.123313269904208411e+01	2.615151487556904542e+01	3.653276728232808779e+01	3.190445162958569369e+01	2.686854703179520598e+01
1.529440307617187500e+03	3.047794003795455353e+01	2.529934997658749296e+01	1.931225456556820674e+01	3.631887933283605463e+01	3.123128884762913771e+01	2.624816823546492017e+01	3.652658579305263942e+01	3.183933257811746387e+01	2.689509308456034375e+01
1.530220825195312500e+03	3.068766146151124019e+01	2.558382167575260269e+01	1.960886115670966134e+01	3.637556883949714859e+01	3.119742793695116490e+01	2.624192981205590058e+01	3.650434025591525256e+01	3.180580095140020447e+01	2.679270800624669491e+01
1.531002319335937500e+03	3.082733631004159491e+01	2.575696137946068376e+01	1.973601410522343969e+01	3.634685678839654344e+01	3.119711947893218351e+01	2.615025205223241045e+01	3.644319140446407346e+01	3.173317523097544068e+01	2.683671378219537473e+01
1.531784667968750000e+03	3.099215825427663162e+01	2.588855401505627185e+01	1.978781651505950379e+01	3.622842730188969540e+01	3.113639905083000770e+01	2.599445061768694742e+01	3.641473955976126575e+01	3.172542626902031770e+01	2.682021987816072084e+01
1.532567749023437500e+03	3.111878154034478783e+01	2.604364847049300380e+01	1.986434660315061862e+01	3.624263100912879310e+01	3.110989463851092296e+01	2.604440463050697474e+01	3.634771245506549064e+01	3.169170335948057371e+01	2.684346131315239248e+01
1.533351562500000000e+03	3.119035537438405470e+01	2.609707569574527497e+01	1.991864584763525414e+01	3.622577790079684235e+01	3.108221378055804252e+01	2.599333558772290331e+01	3.634554685926821094e+01	3.165243322967842943e+01	2.678294329795468087e+01
1.534136230468750000e+03	3.134224473993402071e+01	2.625226293957419799e+01	2.001678309519527943e+01	3.633378613203830554e+01	3.118335900536070326e+01	2.605994905114412319e+01	3.631986798128056648e+01	3.162267368756273811e+01	2.670204978399619478e+01
1.534921752929687500e+03	3.138902681778144554e+01	2.634110591441907445e+01	2.015616921040994214e+01	3.623706725047176747e+01	3.107739103246765922e+01	2.607076249292237335e+01	3.629282530119606065e+01	3.153951920685705090e+01	2.668788870477393260e+01
1.535708007812500000e+03	3.151114480241663784e+01	2.637127403719000895e+01	2.013845335372975498e+01	3.603121315357980592e+01	3.099571715570181851e+01	2.598701264351946350e+01	3.623651436696012240e+01	3.147739037482709534e+01	2.658723802642111167e+01
1.536494995117187500e+03	3.155418468658024267e+01	2.645067381917458604e+01	2.025144368971325548e+01	3.621095225623480474e+01	3.104005193106856808e+01	2.608768248059652706e+01	3.617633774170442962e+01	3.142701214701467194e+01	2.656365395099957638e+01
1.537282958984375000e+03	3.160736557858399465e+01	2.653915802593794027e+01	2.022950826852938278e+01	3.622248523216272531e+01	3.095439864236267624e+01	2.610309957163245187e+01	3.615893025890756007e+01	3.138336315799193699e+01	2.655885137192937862e+01
1.538071655273437500e+03	3.174374819459195152e+01	2.659171401577165028e+01	2.024488134094657354e+01	3.622747732461282055e+01	3.092249340253075829e+01	2.607085173390823485e+01	3.611496131376134144e+01	3.130477307063570436e+01	2.651674938754021582e+01
1.538861206054687500e+03	3.190546161519328550e+01	2.671517469028582425e+01	2.037732921682170328e+01	3.619023232342401286e+01	3.091895475948257754e+01	2.603625610436360205e+01	3.599912592565954839e+01	3.117846708884168550e+01	2.635103382034470343e+01
1.539651367187500000e+03	3.200332392020401784e+01	2.686139707448031544e+01	2.049047299971709535e+01	3.615186170925142051e+01	3.089267625261712169e+01	2.604145761520576841e+01	3.594080431815045529e+01	3.107285970368664962e+01	2.625981706288455086e+01
1.540442504882812500e+03	3.211334089405843173e+01	2.702957328657020852e+01	2.069437519922933433e+01	3.616057801581393960e+01	3.087502394737571620e+01	2.596883888094969706e+01	3.584926287583962790e+01	3.099296677527400945e+01	2.617356043267441734e+01
1.541234497070312500e+03	3.224605095756511730e+01	2.718964385527237226e+01	2.082577192932156152e+01	3.618197998036994534e+01	3.081783110171640772e+01	2.596318612407235094e+01	3.581731344910261328e+01	3.091505225827862802e+01	2.612691787790712183e+01
1.542027221679687500e+03	3.235173252431503954e+01	2.732738459052658087e+01	2.099382156959173784e+01	3.627103146813303880e+01	3.081408714964605977e+01	2.592476880367221881e+01	3.575724129535699092e+01	3.086280226776681346e+01	2.596745938359705264e+01
1.542820922851562500e+03	3.240231917382954663e+01	2.742616804495094485e+01	2.110656607851645816e+01	3.617344327803725434e+01	3.072073884676505884e+01	2.584442045812472699e+01	3.568610045315993062e+01	3.078477635968677006e+01	2.582101811255937207e+01
1.543615234375000000e+03	3.252532222781236726e+01	2.759710446261543382e+01	2.126689520311615667e+01	3.606983894955385495e+01	3.069467207604012771e+01	2.577705348045549982e+01	3.554502858940895038e+01	3.070293019413045243e+01	2.569580451086844164e+01
1.544410400390625000e+03	3.257775611477263311e+01	2.765368931010136677e+01	2.129334372887149129e+01	3.607831822331463201e+01	3.075872553904438789e+01	2.579594524720864257e+01	3.549077098357965099e+01	3.069921787095875487e+01	2.563564665226113348e+01
1.545206542968750000e+03	3.263234154586768199e+01	2.768951577873918879e+01	2.136480276473092133e+01	3.608246406028654718e+01	3.077819652765017366e+01	2.575177898342592897e+01	3.540814303975155042e+01	3.063615105412372941e+01	2.560057735415088942e+01
1.546003295898437500e+03	3.277444870921492281e+01	2.789528284359609245e+01	2.152226841791782164e+01	3.604020353175279467e+01	3.071011234042600435e+01	2.556572147937486861e+01	3.534296565649161437e+01	3.057701349069170504e+01	2.558244086351915314e+01
1.546800903320312500e+03	3.284939068396214168e+01	2.791629797393266799e+01	2.158997183157779176e+01	3.609591626216484883e+01	3.069030496190626067e+01	2.558693787996091018e+01	3.526120721438913819e+01	3.051651679022813823e+01	2.557526150491234418e+01
1.547599609375000000e+03	3.291679717321940046e+01	2.795516502395996028e+01	2.175307724205484661e+01	3.605967095870765604e+01	3.067733936933954197e+01	2.553567452368382362e+01	3.521448117299730285e+01	3.046822011831229560e+01	2.549466059899454251e+01
1.548398803710937500e+03	3.301276114334912393e+01	2.800220470802832651e+01	2.185686518928469013e+01	3.601060119146107041e+01	3.078228127148616977e+01	2.561734550178988457e+01	3.509487104471641317e+01	3.035183791648989882e+01	2.534562052620422890e+01
1.549199096679687500e+03	3.313941790130367337e+01	2.807502185905512349e+01	2.192731342033572872e+01	3.612730429964553736e+01	3.079545065140433735e+01	2.566805930014025350e+01	3.506456890024561801e+01	3.031261548723818322e+01	2.522732221726262480e+01
1.550000000000000000e+03	3.316494394321647832e+01	2.805781040323455855e+01	2.203529141811192460e+01	3.611438216198019546e+01	3.075707052166735878e+01	2.557894690264039284e+01	3.490606571396212843e+01	3.021375206963323734e+01	2.512907896845982947e+01
1.550801757812500000e+03	3.320556707520984929e+01	2.818736525344569799e+01	2.207887558214838819e+01	3.610131165444848733e+01	3.075840668460575600e+01	2.547029709649653384e+01	3.483559777683824876e+01	3.008607924860960736e+01	2.487300447569447215e+01
1.551604370117187500e+03	3.328476990764633570e+01	2.822170069576122486e+01	2.231747269905048370e+01	3.614712266872559354e+01	3.078876446003450695e+01	2.547547202882344664e+01	3.471725877348424660e+01	2.997152483906164022e+01	2.481925976145314294e+01
1.552407714843750000e+03	3.331405167300124504e+01	2.823720545199045517e+01	2.246639636272697160e+01	3.596983129609850494e+01	3.073573509153955996e+01	2.544195389527679296e+01	3.469472403088455792e+01	2.989255069621003713e+01	2.478643347756753101e+01
1.553212158203125000e+03	3.342370434530633361e+01	2.825896195489418616e+01	2.255270264164979110e+01	3.595812737859647967e+01	3.076390746273187204e+01	2.541998390870913838e+01	3.462999082279345231e+01	2.980774908676032808e+01	2.464785909369309280e+01
1.554017211914062500e+03	3.339217771317078132e+01	2.824160432414595689e+01	2.255632425684882492e+01	3.590274880816794223e+01	3.071374544382691596e+01	2.538321153820726295e+01	3.450544278377262231e+01	2.969813887502432692e+01	2.455114769063629865e+01
1.554823242187500000e+03	3.347159806124614079e+01	2.827945489613120955e+01	2.263560229895667675e+01	3.593812851899546246e+01	3.064973100460656497e+01	2.538663143798039457e+01	3.442889336878143069e+01	2.963804926607288337e+01	2.442029603740096633e+01
1.555630004882812500e+03	3.346866828887631584e+01	2.826300775285524836e+01	2.266215897911020960e+01	3.598070584435424735e+01	3.064769738208117644e+01	2.550995068523506148e+01	3.435676269306161146e+01	2.955932565835973591e+01	2.421446592268404530e+01
1.556437744140625000e+03	3.357656724036401386e+01	2.830146531514028041e+01	2.279611928836013490e+01	3.601138223112955217e+01	3.064869289045137535e+01	2.563184094511940003e+01	3.426759613883947253e+01	2.945705773694655960e+01	2.426618779070131993e+01
1.557246093750000000e+03	3.356305314979675813e+01	2.826964216710339883e+01	2.277216369702688681e+01	3.596037795178880714e+01	3.062042506201935410e+01	2.568159524927551018e+01	3.415095803103949379e+01	2.934080162450308649e+01	2.417199675803590608e+01
1.558055541992187500e+03	3.364269491913373145e+01	2.826925233639985890e+01	2.287982782086722722e+01	3.588889230309635536e+01	3.066869014398600157e+01	2.559193688118536514e+01	3.411362495758052660e+01	2.926064484506252938e+01	2.407857733459436389e+01
1.558865600585937500e+03	3.362416518652321429e+01	2.828460013313254962e+01	2.296785228679090807e+01	3.583990489127809553e+01	3.065818933846861682e+01	2.555635585519841158e+01	3.403321771749783409e+01	2.910346935379065769e+01	2.404555344899493008e+01
1.559676635742187500e+03	3.376531621415733042e+01	2.832292309961137278e+01	2.307705192249503057e+01	3.585314729144910473e+01	3.059846437027832877e+01	2.541215967701047163e+01	3.389376731892623695e+01	2.898339458091977150e+01	2.385333551725704382e+01
1.560488525390625000e+03	3.377933869028969127e+01	2.833581250213607206e+01	2.302685167673747202e+01	3.582742495677963035e+01	3.054048673105016576e+01	2.557200711310466801e+01	3.381484831929942914e+01	2.897028276174273742e+01	2.357195386792904657e+01
1.561301147460937500e+03	3.385669267284445993e+01	2.844252585191144433e+01	2.316413092710088506e+01	3.583474370908085405e+01	3.056777354570014182e+01	2.550605994357518824e+01	3.370503737768773078e+01	2.885905471204939587e+01	2.344093578074283357e+01
1.562114624023437500e+03	3.390947599303911630e+01	2.850621840502300941e+01	2.332898803579603353e+01	3.584707906282365286e+01	3.059060951521162863e+01	2.548843664581244184e+01	3.361586770394517742e+01	2.876686048620684488e+01	2.345509120693232319e+01
1.562928955078125000e+03	3.400146707991871153e+01	2.862706303113235151e+01	2.353569646049884767e+01	3.578381690521941039e+01	3.059469997775070027e+01	2.556553621201896576e+01	3.345842083194191474e+01	2.867788446819021786e+01	2.347978831126404486e+01
1.563744384765625000e+03	3.403048914862178265e+01	2.874436740256828671e+01	2.360579160767831297e+01	3.587691035850354382e+01	3.061975025464105471e+01	2.553828028908265679e+01	3.333094477393621702e+01	2.853556014488891179e+01	2.337094096562445955e+01
1.564560424804687500e+03	3.409438516704332756e+01	2.891740059377664451e+01	2.373020285365140225e+01	3.590416520958444124e+01	3.058532692921704665e+01	2.551832821362705772e+01	3.322281907062279060e+01	2.840729555711892829e+01	2.314218264931175995e+01
1.565377319335937500e+03	3.420280558571094787e+01	2.902596573655689483e+01	2.376399983777113079e+01	3.592760310248329603e+01	3.059190614999256042e+01	2.554793475258365731e+01	3.301078845530246753e+01	2.819747673349816708e+01	2.291790603843930185e+01
1.566195068359375000e+03	3.417686832566022304e+01	2.907270337323906517e+01	2.384531466788677889e+01	3.577830525104611326e+01	3.061145905154167934e+01	2.554488249433822133e+01	3.291869829272344816e+01	2.805519400580379852e+01	2.273276814395256551e+01
1.567013916015625000e+03	3.425980812025456146e+01	2.917009679087694352e+01	2.393318136341853375e+01	3.571445949335328862e+01	3.053598995910386193e+01	2.556381942593152701e+01	3.276755876833012593e+01	2.785313241483017421e+01	2.259637432590098527e+01
1.567833251953125000e+03	3.426744881919787389e+01	2.926928310159356172e+01	2.405121264273983428e+01	3.572191936176237448e+01	3.049796983440664988e+01	2.567297637378096908e+01	3.263240795085251023e+01	2.770703068379379630e+01	2.244048702350041680e+01
1.568653686523437500e+03	3.436985623972444159e+01	2.943901023686781571e+01	2.410528567116378440e+01	3.575586691062629541e+01	3.047170982384150761e+01	2.578702793243497027e+01	3.250766053922332333e+01	2.745733685265182089e+01	2.233604647428142798e+01
1.569474853515625000e+03	3.436374229943885439e+01	2.948192162293411300e+01	2.400269833441527467e+01	3.558171484714458188e+01	3.043213835472478124e+01	2.579769986561457173e+01	3.238814912202840901e+01	2.737762444641378323e+01	2.229753846444684129e+01
1.570297119140625000e+03	3.442858442806866037e+01	2.956771867052509606e+01	2.397255496979869349e+01	3.569174868508994791e+01	3.053816006819884166e+01	2.578316357103964762e+01	3.224635300938624027e+01	2.720742962330967529e+01	2.229176552633630237e+01
1.571119873046875000e+03	3.444054393845456730e+01	2.954694319708646333e+01	2.405156578841866377e+01	3.569366853646072713e+01	3.051080171821512010e+01	2.572418551075943327e+01	3.211679224579509651e+01	2.708271839953359716e+01	2.204240948945341216e+01
1.571943847656250000e+03	3.447271844287821096e+01	2.947634327303718749e+01	2.417556650772010585e+01	3.559859685567456467e+01	3.047107415315111112e+01	2.573451183053429148e+01	3.194149120560555843e+01	2.690304847070215644e+01	2.195579930719674522e+01
1.572768432617187500e+03	3.450167174131513548e+01	2.956963157906267625e+01	2.431115013947703574e+01	3.556140042046234129e+01	3.044593712687140652e+01	2.569887685292819057e+01	3.180014784476738043e+01	2.676832397380520234e+01	2.193838652407062284e+01
1.573593872070312500e+03	3.446174755644924659e+01	2.953571943358503660e+01	2.430067523732453694e+01	3.560926729435490756e+01	3.041593752917813731e+01	2.563419949663512298e+01	3.162529854291631892e+01	2.665348380048046550e+01	2.173181122242857555e+01
1.574420410156250000e+03	3.452809488043617137e+01	2.952474755742079537e+01	2.422737575037115221e+01	3.551913860633975872e+01	3.040544930071487073e+01	2.557523620909643114e+01	3.151434321909098202e+01	2.655466825938494679e+01	2.158740796936437789e+01
1.575247558593750000e+03	3.448525713868397702e+01	2.950998157128857002e+01	2.445871823363987119e+01	3.544556620555725601e+01	3.033731754416907478e+01	2.540618045409212300e+01	3.139506469737984418e+01	2.649278126171086711e+01	2.148950067284675924e+01
1.576075805664062500e+03	3.448957471113970286e+01	2.948498523783847958e+01	2.447577195007405138e+01	3.545412471684250733e+01	3.021277879096304275e+01	2.545632579449585009e+01	3.126928327998702883e+01	2.638584384252319381e+01	2.136065624108270100e+01
1.576904785156250000e+03	3.460000551878346897e+01	2.961852022054784328e+01	2.449004843318982694e+01	3.538914823347355565e+01	3.016329184496232685e+01	2.552436047632922822e+01	3.118008491455762154e+01	2.623464199249695739e+01	2.124621739911506069e+01
1.577734619140625000e+03	3.468784098701928542e+01	2.972004741184411714e+01	2.462092463821038635e+01	3.539081089992762230e+01	3.022524051466886874e+01	2.552787406208673815e+01	3.105984609998992241e+01	2.608827743375865538e+01	2.103692449844726298e+01
1.578565429687500000e+03	3.487687120576728717e+01	2.988358522912257342e+01	2.485811785582161448e+01	3.539745730138988478e+01	3.020566773424628337e+01	2.541621123420878092e+01	3.099244758860156779e+01	2.592696967812457842e+01	2.096740194456505080e+01
1.579397094726562500e+03	3.493946307880525382e+01	2.998699553486530078e+01	2.491344109638948368e+01	3.522670968497541111e+01	3.009468830905711201e+01	2.524126983667641611e+01	3.090548036716446489e+01	2.580920491868592848e+01	2.092073702281611602e+01
1.580229492187500000e+03	3.512533877774863100e+01	3.009545111072963053e+01	2.511178862159036385e+01	3.520481483713864179e+01	3.013585581647681622e+01	2.525029120980525121e+01	3.077457615082735032e+01	2.565984639911332010e+01	2.070249052811593415e+01
1.581062988281250000e+03	3.522278347350538041e+01	3.021269239536087170e+01	2.527201261337377503e+01	3.505364070848958136e+01	2.996400849592152582e+01	2.501007416046867604e+01	3.062333123172220439e+01	2.556354280537595258e+01	2.042893251906449237e+01
1.581897216796875000e+03	3.524569415633780523e+01	3.028977601199653336e+01	2.530352846642010078e+01	3.496277355953924371e+01	2.988289002791147198e+01	2.471266021398461632e+01	3.056491450621655304e+01	2.542765201992856205e+01	2.049814462315703167e+01
1.582732421875000000e+03	3.543349870921339573e+01	3.045740169264670172e+01	2.554790916451984728e+01	3.495251665868051560e+01	2.984649924696178758e+01	2.475892716069653332e+01	3.048809051808818538e+01	2.528355820232557960e+01	2.041535692359115473e+01
1.583568359375000000e+03	3.551010920317574460e+01	3.046799277012134866e+01	2.571349459500889978e+01	3.493392674997956959e+01	2.980346498553453216e+01	2.466123327318054237e+01	3.038237047625833043e+01	2.516938002755113502e+01	2.034402780716954240e+01
1.584405395507812500e+03	3.556607535962178446e+01	3.053900840777407666e+01	2.581278062124357930e+01	3.483373348372854394e+01	2.977501695028924900e+01	2.448078204865208107e+01	3.030125535447779583e+01	2.507341862010383693e+01	1.998317518716423535e+01
1.585243164062500000e+03	3.555833070484205649e+01	3.055804190992926550e+01	2.581693347197124666e+01	3.479145355282653185e+01	2.974660960606186322e+01	2.454257932236526329e+01	3.013605708736463384e+01	2.493947203019307679e+01	1.983753395816654930e+01
1.586081787109375000e+03	3.573044231550598226e+01	3.061230556140282033e+01	2.589947134557981556e+01	3.477328249022873052e+01	2.973506704781966548e+01	2.461358493488965138e+01	3.010959630328801495e+01	2.486905929185599362e+01	1.989335180732302888e+01
1.586921386718750000e+03	3.577832176631173411e+01	3.068276300823684721e+01	2.602695881185618276e+01	3.471658634196755600e+01	2.966787462902876982e+01	2.457583674350051339e+01	3.002850605854570176e+01	2.485240445865031234e+01	1.999158494953852383e+01
1.587761840820312500e+03	3.585508964370433915e+01	3.075057145367147626e+01	2.607670371080580196e+01	3.477571875098553988e+01	2.966213952487517602e+01	2.467224857587222075e+01	3.000434383355969459e+01	2.480717979234307080e+01	1.981798406493587095e+01
1.588603271484375000e+03	3.583980628993352724e+01	3.078226056918450126e+01	2.621974095031964325e+01	3.476651161307646731e+01	2.960847085767804643e+01	2.467701916934668560e+01	2.992094900892780984e+01	2.476701810508820856e+01	1.960351379284630369e+01
1.589445434570312500e+03	3.601816609843285732e+01	3.087717653719158051e+01	2.614091506477334903e+01	3.480849284170605529e+01	2.970393847212409355e+01	2.459112570593444502e+01	2.997119442688747171e+01	2.472787173675832051e+01	1.976802453389227665e+01
1.590288696289062500e+03	3.595205315504369992e+01	3.088093981173370750e+01	2.622288972604576074e+01	3.482669779150081268e+01	2.972505541876070723e+01	2.461561682329001854e+01	2.993029120618161087e+01	2.473228876594442127e+01	1.986065769118728142e+01
1.591132690429687500e+03	3.605628255360567636e+01	3.089027329657862708e+01	2.635143126713151673e+01	3.491024077867033526e+01	2.975167014955735567e+01	2.465716939701263044e+01	3.000709839851459293e+01	2.478070691511032209e+01	1.991044785014234009e+01
1.591977539062500000e+03	3.612881884395621057e+01	3.093896478202946199e+01	2.641740917860990834e+01	3.494371952262441283e+01	2.983962704303235114e+01	2.472696376087817427e+01	3.004883412932792197e+01	2.483549599967194155e+01	1.999744016593202289e+01
1.592823364257812500e+03	3.620807793903385630e+01	3.099202195207476862e+01	2.672233638993515115e+01	3.497841585723195124e+01	2.987957235832221414e+01	2.472463570610376493e+01	3.008113214593447182e+01	2.490445445668649427e+01	2.000922008257688489e+01
1.593670166015625000e+03	3.629245492378613847e+01	3.100042940145238290e+01	2.675023689211024447e+01	3.502432282160049937e+01	2.996295103754473743e+01	2.482951001841715666e+01	3.015719162339397386e+01	2.499419776596992193e+01	1.996467028564274315e+01
1.594517822265625000e+03	3.631002665995416123e+01	3.101147892916676696e+01	2.678820863296745358e+01	3.517631840890226158e+01	3.000519358580991280e+01	2.488470832517685949e+01	3.027261366222155914e+01	2.508917983308749911e+01	2.010897300020019784e+01
1.595366333007812500e+03	3.640536314332075563e+01	3.102343752449327141e+01	2.681097369093877347e+01	3.522381535970052369e+01	3.002056602766252169e+01	2.503681195396755399e+01	3.031242954295331415e+01	2.518596346873054515e+01	2.012410505081231804e+01
1.596215698242187500e+03	3.642987751010194586e+01	3.106886575653306082e+01	2.676623787137236121e+01	3.522551017444028076e+01	3.012055532700106397e+01	2.503148266473838035e+01	3.040921379589330797e+01	2.524878108016331169e+01	2.028732749578368910e+01
1.597066040039062500e+03	3.650228291228530253e+01	3.109937889925198817e+01	2.680991024898827391e+01	3.516744045927928397e+01	3.012911258780550838e+01	2.512426054628154048e+01	3.041351777084818053e+01	2.530648499361212700e+01	2.017910579022846917e+01
1.597917358398437500e+03	3.651959389954819102e+01	3.113765309834784389e+01	2.680156103716199567e+01	3.521981451625603654e+01	3.014220737567267605e+01	2.518323687949033740e+01	3.041494519660614770e+01	2.532526604049010643e+01	2.018839013445195363e+01
1.598769531250000000e+03	3.651122858018172934e+01	3.118922106352222912e+01	2.677702161820701221e+01	3.519610837774904155e+01	3.015893060557589678e+01	2.539765297587651105e+01	3.037590696694652337e+01	2.530908261309737384e+01	2.004839794864859925e+01
1.599622558593750000e+03	3.662324573201814815e+01	3.125261556506000815e+01	2.682943981821911095e+01	3.548470653047630918e+01	3.035073872347111745e+01	2.538154507722707365e+01	3.041681223603132622e+01	2.540277448693802853e+01	2.018733840448318517e+01
1.600476440429687500e+03	3.661665182560258103e+01	3.124746652190344065e+01	2.701803332445369321e+01	3.555871376961358976e+01	3.039332245348320782e+01	2.551337829433257909e+01	3.051271063485661728e+01	2.548280936268092489e+01	2.023039316333471049e+01
1.601331420898437500e+03	3.669361637443206092e+01	3.133962073757704303e+01	2.708983440668118448e+01	3.568918877826796177e+01	3.053753936511749600e+01	2.568043634104624573e+01	3.074695821970956189e+01	2.574977301174443411e+01	2.057437231791319121e+01
1.602187255859375000e+03	3.684117277773687960e+01	3.146434240623088741e+01	2.718870616910979621e+01	3.595500164442228197e+01	3.080873360751920131e+01	2.585090336541098210e+01	3.114298591040270381e+01	2.620272441588967993e+01	2.090321007467099790e+01
1.603043945312500000e+03	3.709590273560201013e+01	3.169737112580170546e+01	2.730336459537045357e+01	3.620181412249042552e+01	3.125382762330755071e+01	2.615616707172254252e+01	3.168094157844938863e+01	2.677748240916935885e+01	2.157060120734216824e+01
1.603901489257812500e+03	3.739884353483579105e+01	3.206837940595173819e+01	2.786555934357867770e+01	3.690199229798045621e+01	3.195363731569153032e+01	2.692665726994476572e+01	3.256650557624466558e+01	2.760162908258665837e+01	2.254949881899461772e+01


==> data/attenuation_profile.txt <==
wavelength	loss
1400	0.25858213926436
1401	0.257973860892989
1402	0.257368424128159
1403	0.256765652770088
1404	0.256165435990406
1405	0.255567772978725
1406	0.254972716433615
1407	0.254380540812565
1408	0.253790915745751
1409	0.253203841030471
1410	0.252619316610476
1411	0.252037484724747
1412	0.251458432162402
1413	0.250881929182005
1414	0.250307976382385
1415	0.249736574520828
1416	0.249167879652176
1417	0.248601942892502
1418	0.248038559041447
1419	0.247477729563177
1420	0.246919456093485
1421	0.246363830668891
1422	0.245811024883176
1423	0.245260779959391
1424	0.244713098296764
1425	0.244167982480585
1426	0.243625435285137
1427	0.243085744003536
1428	0.242548682185191
1429	0.242014197575049
1430	0.241482293785377
1431	0.240952974633539
1432	0.240426287351416
1433	0.239902478944663
1434	0.239381267144595
1435	0.238862656674909
1436	0.238346652482023
1437	0.23783325973867
1438	0.237322514208421
1439	0.236814679402598
1440	0.236309472405338
1441	0.235806899385671
1442	0.235306966758555
1443	0.234809681188899
1444	0.234315049595654
1445	0.233823285228601
1446	0.23333429099958
1447	0.232847972746082
1448	0.23236433850049
1449	0.231883396571413
1450	0.23140515554826
1451	0.230929624305885
1452	0.23045704148626
1453	0.229987254254452
1454	0.229520205068932
1455	0.229055904049516
1456	0.228594361626523
1457	0.228135588545952
1458	0.227679595874757
1459	0.22722647920532
1460	0.226776367065294
1461	0.226329070560534
1462	0.225884602150216
1463	0.225442974642707
1464	0.225004201201425
1465	0.224568295350813
1466	0.224135270982417
1467	0.22370516170959
1468	0.223278216174576
1469	0.222854196262352
1470	0.222433117446624
1471	0.222014995600485
1472	0.221599847003162
1473	0.221187688346888
1474	0.220778536743893
1475	0.22037240973352
1476	0.219969325289469
1477	0.219569518861175
1478	0.219172833953319
1479	0.218779248561476
1480	0.218388782516026
1481	0.218001456119752
1482	0.217617290155855
1483	0.217236305896122
1484	0.216858525109223
1485	0.216483970069167
1486	0.216112663563895
1487	0.21574466297615
1488	0.215380164830197
1489	0.21501898705849
1490	0.214661154624658
1491	0.214306693050831
1492	0.213955628427129
1493	0.213607987421312
1494	0.213263797288598
1495	0.212923085881648
1496	0.212585881660725
1497	0.212252213704026
1498	0.211922111718188
1499	0.211595606048977
1500	0.211272727692159
1501	0.21095372352159
1502	0.2106384106208
1503	0.210326822004757
1504	0.210018991381885
1505	0.209714953165789
1506	0.209414742487187
1507	0.209118395206035
1508	0.208825947923858
1509	0.208537437996279
1510	0.208252903545762
1511	0.20797238347456
1512	0.207695917477885
1513	0.207423546057279
1514	0.207155310534225
1515	0.206891253063959
1516	0.206631416649525
1517	0.206375845156046
1518	0.206124583325237
1519	0.20587773042203
1520	0.205635389229488
1521	0.205397495850944
1522	0.205164098605732
1523	0.204935246760878
1524	0.204710990546868
1525	0.204491381173652
1526	0.204276470846897
1527	0.204066312784496
1528	0.203860961233333
1529	0.203660471486295
1530	0.20346489989956
1531	0.203274303910135
1532	0.203088742053664
1533	0.202908273982509
1534	0.202732960484094
1535	0.202562863499534
1536	0.202398046142527
1537	0.20223857271854
1538	0.202084508744265
1539	0.201935920967366
1540	0.201792877386511
1541	0.201655447271694
1542	0.201523701184847
1543	0.20139771100075
1544	0.201277549928229
1545	0.201163292531665
1546	0.201055014752787
1547	0.200952793932786
1548	0.200856708834717
1549	0.200766839666214
1550	0.200683268102516
1551	0.200606077309792
1552	0.200535351968789
1553	0.20047117829878
1554	0.200413644081831
1555	0.200362838687384
1556	0.200318853097148
1557	0.200281779930311
1558	0.200251713469063
1559	0.200228749684439
1560	0.200212986262476
1561	0.200204522630685
1562	0.20020345998484
1563	0.200209901316083
1564	0.200223951438339
1565	0.200245717016047
1566	0.2002753065922
1567	0.200312830616699
1568	0.200358401475008
1569	0.200412133517119
1570	0.200474143086822
1571	0.200544548551266
1572	0.200623470330821
1573	0.200711030929238
1574	0.200807354964086
1575	0.200912569197477
1576	0.201026802567075
1577	0.201150186217367
1578	0.201282853531209
1579	0.201424940161628
1580	0.201576584063873
1581	0.201738210137236
1582	0.201909838202071
1583	0.202091481346156
1584	0.202283288320868
1585	0.202485410391603
1586	0.202698001372855
1587	0.202921217663534
1588	0.203155218282523
1589	0.203400164904444
1590	0.203656221895644
1591	0.203923556350368
1592	0.204202338127113
1593	0.204492739885154
1594	0.204794937121215
1595	0.205109108206271
1596	0.205435434422475
1597	0.205774100000172
1598	0.206125292154991
1599	0.206489201125
1600	0.20686602020788
1601	0.207256911149549
1602	0.20766116408425
1603	0.208078984027814
1604	0.208510579290566
1605	0.208956161517316
1606	0.209415945727324
1607	0.209890150354208
1608	0.210378997285768
1609	0.210882711903677
1610	0.211401523123034
1611	0.211935663431713
1612	0.212485368929491
1613	0.213050879366897
1614	0.213632438183761
1615	0.214231639492898
1616	0.214847689865732
1617	0.215480631399874
1618	0.216130726340945
1619	0.216798240945888
1620	0.217483445523391


==> data/closed_form.txt <==
wav	fw1	bw1	fwbw1	fw3	bw3	fwbw3	fw10	bw10	fwbw10
1603.90165338259	36.7955470201197	36.727228861439	32.4929388009641	31.8420924544088	31.7354772371347	27.5060424499826	26.3990304804642	26.2498007228045	21.3203474804258
1603.04401841447	36.4606357021552	36.191316073029	31.699043355922	31.5174623954574	31.2138143521247	26.7109245241169	26.0859521239986	25.7438811523297	20.6044352068896
1602.18730014177	36.2954875785237	35.9011945714828	31.1443693737903	31.357209223108	30.9286642888027	26.1505901015399	25.9312096954323	25.4642344847733	20.1687415078873
1601.33149709553	36.2022083208297	35.7228503039072	30.7332100972696	31.2684150153265	30.7542498876131	25.7345736299583	25.8475053623903	25.2941760486535	19.9278082552384
1600.47660780994	36.1499101220123	35.6188884325838	30.4645500962487	31.2210614698642	30.6547902562102	25.4641146760454	25.8057186117125	25.1997216218309	19.8350945010263
1599.62263082231	36.0985454478801	35.5542297486794	30.3457166992829	31.1727035185793	30.5942444278243	25.348774022508	25.7607732545627	25.1437570074472	19.8257733971003
1598.76956467309	36.0520346520653	35.5110759716417	30.3126924542504	31.1286200970418	30.554933737282	25.320861939479	25.7194397013612	25.1087347006029	19.8573844195513
1597.91740790582	36.016666393206	35.4741916425304	30.3280769694822	31.0962770544421	30.5214399542305	25.342235120062	25.6905274549531	25.0790270556335	19.8819944690113
1597.06615906714	35.9720049155148	35.4265392173491	30.3519528441671	31.0533739590721	30.4757791750944	25.3715461914502	25.6496244765931	25.0355861850914	19.8647195041804
1596.21581670682	35.9210725228892	35.3671569470355	30.3505464756457	31.0034831633373	30.4173673672498	25.373467141567	25.600905918877	24.9782461454508	19.8107635725173
1595.36637937768	35.8716977385542	35.2993512341511	30.3168799827353	30.9553045833899	30.3498275511752	25.3412672020152	25.5540789452809	24.9109843195419	19.7272192335329
1594.51784563563	35.8211133292658	35.2292956122316	30.2460466013184	30.9058595111254	30.2799020409086	25.2694873937902	25.5059263758784	24.8411840387592	19.6413647501345
1593.67021403966	35.7599898605091	35.1551386420448	30.1639255169094	30.844829908765	30.2052482806073	25.1859891907501	25.4449835302135	24.7659486064274	19.5467050431494
1592.82348315181	35.6979145687876	35.0838937469171	30.0818520774543	30.782802595534	30.1333998994347	25.1025067294953	25.3830087165151	24.6933992180039	19.463055818757
1591.97765153719	35.6408283494764	35.0215724101472	30.0043019366777	30.7263449932299	30.0707797490087	25.0235120850691	25.3272485474622	24.6304200308914	19.4030057535637
1591.13271776394	35.575752225404	34.9657925815183	29.9320598781244	30.6609482276727	30.0143555687841	24.9493261363271	25.2614596056127	24.5732471365655	19.3538824091023
1590.28868040324	35.5137595598963	34.92658547901	29.8871097204739	30.598865531618	29.9751413388163	24.9036662084491	25.1992569135381	24.5340031328936	19.3436493570409
1589.44553802931	35.4603003626207	34.9024847611913	29.8626328215325	30.5460876795465	29.9513024274965	24.8786391780252	25.1472380031952	24.5104366870759	19.3536648702599
1588.60328921938	35.404946610993	34.8928365053332	29.8649014339063	30.4910113287978	29.9420340949376	24.8810074063303	25.0924693899344	24.5015740316235	19.3886277053503
1587.76193255371	35.3539996467751	34.8977583931141	29.8996665862983	30.4408392319752	29.9476418127068	24.9171264565187	25.0431685153935	24.5079318286105	19.4559205125742
1586.92146661556	35.2991510125644	34.9226586137817	29.9485363341807	30.3863197061545	29.9739549510716	24.9668337396048	24.9890100817096	24.535815628044	19.5451967375213
1586.08188999117	35.2487755042098	34.9590808373764	30.0305967228981	30.3371082945585	30.0121071607597	25.0514775679786	24.9411191012012	24.5758980369696	19.6401797418632
1585.2432012698	35.1823537079347	34.9979440629492	30.1201889747687	30.2704809876973	30.05215845429	25.1431075600637	24.8742291683368	24.6172687797273	19.7408635328378
1584.40539904368	35.1075167800181	35.0446023377802	30.2191597239628	30.1951491002172	30.1004591547854	25.2442435170927	24.7983169574212	24.6674036431638	19.8556464424182
1583.56848190799	35.023938275838	35.0919930765652	30.3233298146268	30.1107359793304	30.1491660784729	25.3504606398136	24.712913036888	24.7175773346334	19.967491304074
1582.73244846092	34.9267848228834	35.141252600452	30.4324090547934	30.0118007883502	30.1997972128341	25.4616454755402	24.6119251682836	24.7697393487257	20.0871897066888
1581.89729730359	34.8222074800741	35.1895034225161	30.5421272673696	29.9050172587534	30.2491624323407	25.5732503398106	24.502590484368	24.8203447586794	20.2023487995285
1581.06302704008	34.7183874979626	35.2417328305707	30.6516148611788	29.7993483940933	30.3028874852877	25.6844584312222	24.3947730929196	24.8757431716293	20.3174812878675
1580.22963627741	34.6053884394374	35.2876829664685	30.7588037860282	29.6834348652524	30.3497094413033	25.7929590100631	24.2755136646509	24.9235318049961	20.4323385871037
1579.39712362554	34.4973896122176	35.3333291046812	30.8711058604823	29.5727470136635	30.3962499956135	25.9069247396877	24.1617186604472	24.9710657196805	20.547768001782
1578.56548769735	34.4007664588955	35.378711710256	30.9825266604398	29.4737560751058	30.4424473327922	26.0196864576977	24.0600129099024	25.0181661611373	20.6648984493173
1577.73472710865	34.3300004507706	35.4260791631165	31.096162029782	29.4022043619182	30.4908543827649	26.1345264906166	23.9875349663016	25.0677321815927	20.7897215146307
1576.90484047816	34.2794480830011	35.4720749167657	31.2229256770011	29.3515561738404	30.5376818648938	26.2636008301718	23.9367605497758	25.1154826903686	20.9133503210214
1576.0758264275	34.2536033001614	35.5187683480515	31.3425966926952	29.3268218563581	30.5852965169589	26.3845462873399	23.913266416887	25.1641233767246	21.0495270033686
1575.24768358118	34.2537496852089	35.5662117044066	31.4648100166657	29.3296920779631	30.6338068582212	26.5080132264	23.9192451999807	25.2138258919831	21.1918050127547
1574.42041056662	34.2635340325834	35.6110691867304	31.6001215020225	29.3424489122652	30.6795782313535	26.6455822849686	23.9353714417209	25.2606156987659	21.3338273465931
1573.5940060141	34.2752422316121	35.6511665834623	31.7368062980841	29.3570568775815	30.7201509976084	26.7843160866161	23.9532789406318	25.3017075124294	21.4670400867593
1572.76846855679	34.2864768191687	35.6931549738966	31.8746007218839	29.3713514364058	30.7629789181872	26.9241281896061	23.9710666144391	25.3454699859599	21.6101597282572
1571.94379683073	34.2847920207253	35.7346586405721	32.0120478490953	29.371815730969	30.8053428249791	27.0634639290786	23.9739958094882	25.3887923927967	21.7611585483841
1571.1199894748	34.2672967324076	35.7735281380655	32.1498889579436	29.3553511694716	30.8448786284012	27.2031755895302	23.9586814797442	25.4290660588799	21.9075139091685
1570.29704513074	34.24446049181	35.8119830805964	32.2869221026249	29.3336280224038	30.884160356835	27.3417947371881	23.9382193088323	25.4692691420435	22.0592728226548
1569.47496244315	34.2138078108778	35.8470254198726	32.4336770540867	29.3037538735794	30.9197964229325	27.491101564766	23.9092319502479	25.5055604915132	22.2055121475303
1568.65374005944	34.1767587433363	35.8803482815996	32.5753167706729	29.2674149739645	30.9537966506266	27.6344941870584	23.8736904206207	25.5403118054539	22.3639932313869
1567.83337662987	34.1273435389172	35.9113763297314	32.7243109774703	29.2179295714759	30.9855044371987	27.7860904432918	23.8240987323047	25.572773879602	22.5214359762958
1567.01387080751	34.0697728818155	35.9365825635721	32.8683883963024	29.1600092731201	31.0110172866551	27.9321413065746	23.7657479007581	25.5986141229723	22.6682955024541
1566.19522124826	34.004268735849	35.9596996774278	33.0156070122726	29.0937402488847	31.0345826583027	28.0818142979476	23.6985833208938	25.6226688647053	22.8226063412124
1565.37742661081	33.9340344463469	35.9776635010423	33.1591523722248	29.0225138875459	31.0526737876975	28.2274946955498	23.6261843962468	25.6408826080687	22.9643000989682
1564.56048555666	33.8645866465151	35.9930485042123	33.3020620372258	28.952288707375	31.0681167160587	28.3727559830298	23.5550409138879	25.656368126775	23.103657497923
1563.74439675009	33.7986791345328	36.0086448453004	33.4377648804669	28.8861001669265	31.084061034877	28.5101695206615	23.4885114325361	25.6726871645898	23.2476119342639
1562.92915885819	33.7264635536045	36.0189415399636	33.5778368442152	28.812725398302	31.0941212347551	28.6529005749964	23.4137765579154	25.6824523996288	23.3710921624085
1562.1147705508	33.665346637222	36.0323906530093	33.7048524783653	28.751604511657	31.1078766453759	28.7814217570843	23.3526404520671	25.6965344939918	23.5057918406294
1561.30123050056	33.6092506847663	36.0438713549217	33.8288153327161	28.6957990315518	31.1193642694682	28.9071548798494	23.2971359077991	25.7080052100242	23.6208145498654
1560.48853738284	33.558634491558	36.0578357357392	33.9426120117409	28.646178598829	31.133703354435	29.0219160418014	23.2486490656591	25.7227497574525	23.7403930044777
1559.6766898758	33.4974071474812	36.0703883335343	34.0580272298756	28.5849514684535	31.1464566175777	29.1389445838298	23.1873812179876	25.7357086050731	23.8535139905086
1558.86568666032	33.4283917314262	36.0821721464625	34.1666085653807	28.5153781928495	31.1584256479924	29.248617130321	23.1171519957774	25.7478651213222	23.9593513244935
1558.05552642005	33.3614950876165	36.0933472939269	34.2734210320945	28.4486166672331	31.1697708432707	29.3566584848819	23.050525567923	25.7593802928146	24.0598512171848
1557.24620784136	33.2815402867894	36.1045108509378	34.3776989887937	28.3674540034139	31.1811734677847	29.4621930396364	22.9679501708336	25.7710317939152	24.1659868887852
1556.43772961333	33.2057251919626	36.1137900815974	34.4765747248946	28.2913077902082	31.1905321478529	29.5620124832107	22.8914082428346	25.7804558517163	24.2631812697922
1555.63009042781	33.1212579862025	36.1223842522992	34.5709756518803	28.2055799244876	31.1991861756157	29.6570691019878	22.8041884632552	25.7891462970362	24.363345711745
1554.82328897931	33.0367161569026	36.1303183055696	34.6666129104006	28.1197323462391	31.207068604501	29.7536530238836	22.7168083211932	25.7969430395355	24.4601838785442
1554.01732396508	32.9615372322481	36.1403103127547	34.7646861898411	28.0439824653412	31.2171888225456	29.8530579738538	22.6403845887763	25.8071920426134	24.5573583333227
1553.21219408506	32.8992851175597	36.1522089127318	34.8585913401919	27.9822365184058	31.2292864971199	29.9477996006991	22.5791863805482	25.8194935198393	24.6544660528168
1552.40789804188	32.8435993347189	36.1666875304393	34.9573211841564	27.9277163083715	31.2442026830419	30.0481233301791	22.5259836043958	25.8348867256721	24.7505100452233
1551.60443454087	32.777761261319	36.1807357106868	35.0515172035078	27.8619993441445	31.2585456290713	30.1434821435208	22.4603710117477	25.8495424338021	24.8428016436726
1550.80180229002	32.706818982554	36.1949430124753	35.1423417269681	27.7910069205899	31.273091850825	30.2353328200746	22.3893598428688	25.8644522492669	24.9324258738132
1550	32.6312066051282	36.2086720601021	35.2312649016815	27.7152891167813	31.2871549435907	30.3253123945852	22.313433222927	25.8788734956215	25.0198807299855
1549.19902638415	32.5426354598789	36.2209422720541	35.3166598802518	27.625346263112	31.2996299143032	30.4115821275471	22.2218844930031	25.8915585765504	25.1038781145168
1548.39888015846	32.4606000786638	36.23289063224	35.3997641841982	27.5431070555215	31.3118777348069	30.4955802898876	22.1393954917192	25.9041281414197	25.1866264172177
1547.59956004157	32.3699267958435	36.2427284656469	35.4787545236559	27.4512435033376	31.3218379468237	30.5752088200344	22.0461316855989	25.9142179448159	25.2671202240588
1546.80106475478	32.280448984273	36.2512502306752	35.5559578401888	27.3606857086653	31.3304319461916	30.6530684744998	21.9543041008535	25.9228684529663	25.3449902200474
1546.00339302201	32.2007397219564	36.2589990313558	35.6315040835545	27.2807636714366	31.338167125772	30.7292107935955	21.8741095439292	25.9305458721786	25.4197615170232
1545.20654356982	32.1316778117491	36.2687002254493	35.7075426149302	27.2125885530454	31.3481465996159	30.8060057052846	21.8069580219467	25.9408126406789	25.5013411945686
1544.41051512739	32.058566162442	36.2776508377219	35.7839806252431	27.1399881619893	31.3572753331863	30.8832987587941	21.7348950036106	25.9501173068536	25.5837063052148
1543.61530642653	31.9775245005762	36.2853144021774	35.8612179650668	27.0590173237489	31.3650120721408	30.96156380355	21.6539729895034	25.9579089511919	25.6592549048982
1542.82091620163	31.8867056981221	36.2927283666178	35.9380422404347	26.9678003838728	31.3725427923839	31.0395356173924	21.5622729833146	25.9655453123537	25.7338875541674
1542.02734318972	31.7835337084416	36.2992670213408	36.0095181219902	26.8635229495219	31.3791180260245	31.1116157817075	21.4566985466191	25.972133726454	25.8072991259632
1541.23458613041	31.6665418180096	36.3053741697294	36.0829232963766	26.7442501725366	31.385233337171	31.186125723051	21.3347691482529	25.9782294711237	25.8779873763478
1540.44264376589	31.5535602079314	36.3112495205327	36.1534231749115	26.6298032985289	31.3910847702082	31.257575089492	21.218601687335	25.9840241233205	25.9417483111926
1539.65151484096	31.4368705047048	36.3171215024942	36.2203901614035	26.5109247008001	31.3967629035383	31.3254640132361	21.0971697283499	25.9894492622101	25.9986172785995
1538.86119810298	31.3322565103525	36.3273807386789	36.2773046107248	26.4049370477523	31.407212187189	31.3822875691402	20.9895680123351	26.0000879511887	26.0615489215032
1538.07169230187	31.2509798143332	36.3404733541199	36.3373069222136	26.3241865335464	31.420565689796	31.442936889163	20.9094037512986	26.0137124018339	26.1186174657745
1537.28299619015	31.18645315231	36.3568081741455	36.3959413953322	26.2616452663237	31.4374537867601	31.5022353669276	20.8491054650798	26.0312086891652	26.1758400442931
1536.49510852285	31.1171091808546	36.3722261571967	36.4503352081752	26.19380654551	31.4532175748667	31.5570266207185	20.782972486441	26.0473413230235	26.225714676074
1535.7080280576	31.0340213660015	36.3867214885734	36.5010802512086	26.1112243869633	31.4679929485463	31.6079785423898	20.7009504044238	26.0624095157823	26.272811496079
1534.92175355453	30.9426069638703	36.4006851465229	36.551513855839	26.0204819641178	31.4823197844292	31.6588803478821	20.6109475259157	26.0771250648156	26.3214655251496
1534.13628377634	30.8271731589504	36.4115914557413	36.5985769688127	25.9040483414836	31.4933376553718	31.7062955040004	20.4932726444274	26.088240882546	26.3609424159624
1533.35161748824	30.6916344984891	36.4203367499554	36.6397365248804	25.7663010410377	31.5020928654085	31.7473782295365	20.3529918995635	26.0969764373441	26.3965972572456
1532.56775345799	30.5489591791845	36.4279097072142	36.6779158984183	25.621627771484	31.5096839485635	31.785427755823	20.2060091645848	26.1045569694728	26.430731459188
1531.78469045584	30.3920390400265	36.4340939080695	36.7140036658831	25.4614537179039	31.5157641959285	31.8212948869817	20.0420554961966	26.1104853326664	26.4635749555117
1531.00242725457	30.2374319522891	36.4402014558328	36.7512689709922	25.3038282198254	31.5217420384866	31.8587247120103	19.8809003771481	26.1162811185866	26.4950670753824
1530.22096262946	30.1024956837754	36.4484861939598	36.7833136882291	25.1678183684887	31.5301761733828	31.8902393474538	19.7436152079192	26.1248558319592	26.5343898368561
1529.44029535828	29.9760239603684	36.456313767664	36.8188792666168	25.0406629146637	31.5379206248883	31.9258345701552	19.6156756541261	26.132471511281	26.5690466637604
1528.66042422133	29.8583733627987	36.4668248762053	36.8538237080192	24.9232079536303	31.5486732710031	31.9605024360715	19.4983920910928	26.1434706216298	26.6127858889499
1527.88134800134	29.7363505135739	36.47739790945	36.8947555743754	24.8007774794514	31.55930952961	32.0017835378774	19.3754566661555	26.1541468217126	26.6535571180895
1527.10306548356	29.6197000386546	36.4903526550389	36.9391607999009	24.6849243890784	31.5726631033638	32.0468157138201	19.2604693515111	26.1679284368092	26.7023752080044
1526.32557545571	29.4887392747704	36.5021504796261	36.9816250117972	24.5538885960035	31.5846744752014	32.089537269925	19.1293261403477	26.1801532921484	26.7452629623377
1525.54887670796	29.3382520690514	36.5129366395468	37.0255987313361	24.4023429806351	31.5956643555259	32.1339476782284	18.9765047547048	26.1913450669844	26.7864090584273
1524.77296803296	29.1673352295619	36.5220784031898	37.0707681722738	24.2294389081508	31.6049308145924	32.1798148907415	18.8013541952717	26.2007216823327	26.825428406832
1523.99784822581	28.9766152510248	36.5295900903409	37.1112576375307	24.0357266986569	31.6125015127433	32.2204738690832	18.6041603694659	26.2083261347343	26.8626054734157
1523.22351608404	28.7739150715637	36.536261351786	37.1496517170517	23.8297783903564	31.6193761670069	32.2589147564313	18.394446933394	26.2154014190678	26.9034818654992
1522.44997040766	28.5605710771814	36.5394269766288	37.189195934673	23.6126258894977	31.6224860483038	32.2988666795288	18.172904082566	26.2184109327178	26.938370673783
1521.67720999908	28.3479134597982	36.5400139293011	37.2249868995648	23.3966289654278	31.6229947421156	32.3346854765379	17.9530483384924	26.2187953158333	26.9714015231403
1520.90523366316	28.140768424283	36.5377137316911	37.2572115492715	23.1871870876653	31.6205147651815	32.3665969515621	17.7409107067041	26.2160715051601	27.0012588692014
1520.13404020718	27.9239039362413	36.533249702915	37.2903687972553	22.9671581144034	31.6158871402722	32.3995914387053	17.5172657511826	26.2112193823516	27.036794860607
1519.36362844083	27.7058387337244	36.5258242257498	37.3260188924927	22.7465952124184	31.6082343007764	32.435347983806	17.293813650406	26.203263380032	27.0741624888715
1518.59399717623	27.4714823353382	36.5147198010274	37.3627725395526	22.5086405610013	31.5967283276879	32.4722583014756	17.051724263363	26.1912537482814	27.1104070168347
1517.82514522789	27.2225878145156	36.5004393938859	37.4000340925695	22.2555869827423	31.581875233881	32.5098045852491	16.7939075952258	26.1756984455647	27.1454857843652
1517.05707141273	26.954478048312	36.4848213069635	37.4330342852505	21.9821147260057	31.5656760909539	32.5424882361194	16.5142974164021	26.1587869805251	27.1829703121243
1516.28977455005	26.6670875915646	36.4686929131566	37.4663945559121	21.6875108960217	31.5488603486119	32.5755096368885	16.2114871164965	26.1411318324587	27.2201775587606
1515.52325346154	26.3845292340405	36.4537803648395	37.5057398712124	21.3974897254255	31.5330272781482	32.6153334003595	15.9129803897773	26.1241953648045	27.2546968728261
1514.75750697129	26.1342319872886	36.4447026053829	37.5417234427667	21.1412475233511	31.5230920485667	32.651154051427	15.6500906253321	26.1132260761674	27.2867136682828
1513.99253390575	25.9206482345154	36.4466900262997	37.5777705232979	20.9223420307302	31.5247267717447	32.6870013171277	15.4251832279816	26.1144112209024	27.3289512161875
1513.22833309373	25.7663739163845	36.4593079601759	37.6169162513952	20.7651525496565	31.5369534331561	32.7262348312895	15.2646860146088	26.1261431986023	27.3664211396635
1512.46490336643	25.6743422612492	36.4856503553215	37.6565706038756	20.6724604154534	31.5634456253094	32.765819081085	15.1711952713434	26.1527669742091	27.4087423434955
1511.70224355738	25.6403748808147	36.523663864839	37.6994223430882	20.6403226046867	31.601989963457	32.808866872299	15.1410430635752	26.1918846431983	27.4539757780256
1510.94035250248	25.6338667287074	36.5679914259495	37.743192525246	20.6356458124415	31.6466516290355	32.8527778819799	15.1383440279165	26.2368912965311	27.4953480706154
1510.17922903997	25.6426664561989	36.6155546398133	37.7870697197758	20.6462516145498	31.6943134402483	32.896708428046	15.1508741441402	26.284624529305	27.5344511124777
1509.41887201044	25.6527169695001	36.6660306259448	37.8283050173742	20.6574224893112	31.744889268968	32.9373432470898	15.1632616106295	26.3352727646604	27.582955969711
1508.65928025678	25.6498747279969	36.7171524412231	37.8753423304172	20.6537914254472	31.7958054444578	32.9842443701141	15.158690003731	26.3859061092971	27.6344493278402
1507.90045262425	25.6419715432353	36.7695239353665	37.9293783300347	20.6437443399079	31.8479396764353	33.0386123204066	15.1461447616541	26.4377202538293	27.696240736555
1507.1423879604	25.6532286747434	36.8214857601861	37.98664329095	20.653772900731	31.8992072604856	33.0960579144683	15.1547833739845	26.4881363391315	27.7527206344713
1506.38508511512	25.6794830846209	36.8762709508805	38.0475849934452	20.6781842806968	31.9532454536507	33.1571556028068	15.17703025179	26.5412611265256	27.8187109868891
1505.6285429406	25.7384366194155	36.9355238970453	38.1115483122849	20.7361909864751	32.0117683066599	33.2208647189158	15.2338779454233	26.5988895588586	27.8967623402206
1504.87276029132	25.8361216858865	36.9984843009852	38.1867764287656	20.8338433411248	32.0735729429481	33.296602453466	15.3314379021209	26.6593049504922	27.9741703878947
1504.1177360241	25.9767393956388	37.0681059416081	38.2691567734898	20.9756902512352	32.141831301037	33.3794355754021	15.474662087873	26.7259328042915	28.057731615096
1503.363468998	26.1488207033575	37.1473494339435	38.3559876056065	21.1487604103974	32.2194174238166	33.4660791069167	15.6487403529856	26.8015469778525	28.1504261279825
1502.60995807442	26.3559908413206	37.239726379337	38.4544487418219	21.3572207447957	32.3096062071135	33.5644541024856	15.8585516436979	26.8891492400482	28.2495745431301
1501.85720211699	26.5907201786288	37.3526654926069	38.5673772324007	21.5918701881999	32.4196122786811	33.6769706848332	16.093043946733	26.9957352294506	28.3628498645861
1501.10519999166	26.8656346539682	37.5005674277057	38.7029718585325	21.8648153351028	32.5632594471999	33.8114183023088	16.3637233167325	27.1343819154542	28.4989901512932
1500.35395056663	27.2222249269598	37.7201385300752	38.887429279137	22.2163156625671	32.7756695931785	33.9937844451092	16.7094255475815	27.3384783100062	28.6765115608375
1499.60345271235	27.8158587694659	38.1679610081499	39.2162786697615	22.7924276604763	33.2064707137076	34.3160423625833	17.2659774224243	27.7497036496093	28.9894949045048


==> data/fitting_BW.txt <==
distance	solution	fitting
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 -2.749755764892714560e-01 -2.380434839240958278e-01
2.000000000000000000e+00 -5.471100819174086194e-01 -4.760869659485398309e-01
3.000000000000000000e+00 -8.164482650357663962e-01 -7.141304454125945167e-01
4.000000000000000000e+00 -1.083013324171476777e+00 -9.521739214257328721e-01
5.000000000000000000e+00 -1.346818417193836881e+00 -1.190217392787734862e+00
6.000000000000000000e+00 -1.607896094216825000e+00 -1.428260857880982559e+00
7.000000000000000000e+00 -1.866290381768103579e+00 -1.666304314525294261e+00
8.000000000000000000e+00 -2.122046073588667703e+00 -1.904347759782299088e+00
9.000000000000000000e+00 -2.375196310941436906e+00 -2.142391189691745357e+00
1.000000000000000000e+01 -2.625775597624446789e+00 -2.380434598916128852e+00
1.100000000000000000e+01 -2.873790196722251888e+00 -2.618477980261735283e+00
1.200000000000000000e+01 -3.119248947024912511e+00 -2.856521324033095333e+00
1.300000000000000000e+01 -3.362173060368545574e+00 -3.094564617162963494e+00
1.400000000000000000e+01 -3.602589602855111650e+00 -3.332607842039716495e+00
1.500000000000000000e+01 -3.840523005475238172e+00 -3.570650974926962817e+00
1.600000000000000000e+01 -4.075984763532719768e+00 -3.808693983833542518e+00
1.700000000000000000e+01 -4.308981371544544636e+00 -4.046736825642790691e+00
1.800000000000000000e+01 -4.539498338581066328e+00 -4.284779442243437764e+00
1.900000000000000000e+01 -4.767518051333071050e+00 -4.522821755314986980e+00
2.000000000000000000e+01 -4.993029516265950818e+00 -4.760863659299621631e+00
2.100000000000000000e+01 -5.216023365061178474e+00 -4.998905011929993591e+00
2.200000000000000000e+01 -5.436485525190599688e+00 -5.236945621462952616e+00
2.300000000000000000e+01 -5.654389464797628051e+00 -5.474985229473670501e+00
2.400000000000000000e+01 -5.869700190645468219e+00 -5.713023487666344380e+00
2.500000000000000000e+01 -6.082365986177453721e+00 -5.951059926620777318e+00
2.600000000000000000e+01 -6.292326820641402918e+00 -6.189093913670744129e+00
2.700000000000000000e+01 -6.499523656341851918e+00 -6.427124596135093348e+00
2.800000000000000000e+01 -6.703894511471175655e+00 -6.665150824808867114e+00
2.900000000000000000e+01 -6.905369631802428465e+00 -6.903171050851427459e+00
3.000000000000000000e+01 -7.103865712200365223e+00 -7.141183186823537810e+00
3.100000000000000000e+01 -7.299286714484068739e+00 -7.379184419412110785e+00
3.200000000000000000e+01 -7.491521124900815565e+00 -7.617170957053009950e+00
3.300000000000000000e+01 -7.680443502717810844e+00 -7.855137689833163961e+00
3.400000000000000000e+01 -7.865922144221588752e+00 -8.093077731204820324e+00
3.500000000000000000e+01 -8.047815739862164364e+00 -8.330981800481419342e+00
3.600000000000000000e+01 -8.225969476336912223e+00 -8.568837390873673243e+00
3.700000000000000000e+01 -8.400210601598422144e+00 -8.806627648719187462e+00
3.800000000000000000e+01 -8.570345754722183074e+00 -9.044329863895772093e+00
3.900000000000000000e+01 -8.736161837798304575e+00 -9.281913436977136556e+00
4.000000000000000000e+01 -8.897425347556250586e+00 -9.519337142568524257e+00
4.100000000000000000e+01 -9.053882854310618455e+00 -9.756545446613987593e+00
4.200000000000000000e+01 -9.205257787825999571e+00 -9.993463553316319192e+00
4.300000000000000000e+01 -9.351247109069909413e+00 -1.022999074827945343e+01
4.400000000000000000e+01 -9.491517363707625776e+00 -1.046599146058746044e+01
4.500000000000000000e+01 -9.625700029085438203e+00 -1.070128327810522251e+01
4.600000000000000000e+01 -9.753392518135635569e+00 -1.093562090624414296e+01
4.700000000000000000e+01 -9.874149298630999994e+00 -1.116867474932031001e+01
4.800000000000000000e+01 -9.987478927680523810e+00 -1.140000240611627014e+01
4.900000000000000000e+01 -1.009284203956527470e+01 -1.162901090545341809e+01
5.000000000000000000e+01 -1.018964068945347634e+01 -1.185490697930138460e+01
5.100000000000000000e+01 -1.027721601147353070e+01 -1.207663213237214350e+01
5.200000000000000000e+01 -1.035482873412181348e+01 -1.229277883888252099e+01
5.300000000000000000e+01 -1.042165896387623292e+01 -1.250148411984257812e+01
5.400000000000000000e+01 -1.047679639365611237e+01 -1.270029746416225613e+01
5.500000000000000000e+01 -1.051922949516645112e+01 -1.288602228098303115e+01
5.600000000000000000e+01 -1.054781146082050647e+01 -1.305453490726421606e+01
5.700000000000000000e+01 -1.056126195093594689e+01 -1.320059408238264886e+01
5.800000000000000000e+01 -1.055815223595077512e+01 -1.331766816248982011e+01
5.900000000000000000e+01 -1.053686490114654539e+01 -1.339782754984494773e+01
6.000000000000000000e+01 -1.049556665138680778e+01 -1.343177308925278624e+01
6.100000000000000000e+01 -1.043221081693278407e+01 -1.340908868864587689e+01
6.200000000000000000e+01 -1.034447038772573535e+01 -1.331880129010303193e+01
6.300000000000000000e+01 -1.022970015914587805e+01 -1.315028228420963607e+01
6.400000000000000000e+01 -1.008496230686356121e+01 -1.289442027324695061e+01
6.500000000000000000e+01 -9.906875604658813117e+00 -1.254485743457878044e+01
6.600000000000000000e+01 -9.691658382654908976e+00 -1.209897686730606203e+01
6.700000000000000000e+01 -9.435091179157355512e+00 -1.155833847258907632e+01
6.800000000000000000e+01 -9.132369488937069235e+00 -1.092841706883549868e+01
6.900000000000000000e+01 -8.778271834743117452e+00 -1.021773152635888948e+01
7.000000000000000000e+01 -8.366854426336971073e+00 -9.436640323113405060e+00
7.100000000000000000e+01 -7.891760551706817672e+00 -8.596127212380578086e+00
7.200000000000000000e+01 -7.345909699015801486e+00 -7.706818231512745143e+00
7.300000000000000000e+01 -6.721865808402741393e+00 -6.778334177371768909e+00
7.400000000000000000e+01 -6.011420115396380659e+00 -5.818966033325367881e+00
7.500000000000000000e+01 -5.206274904473611187e+00 -4.835597823176025933e+00
7.600000000000000000e+01 -4.297190768905388758e+00 -3.833786951859547987e+00
7.700000000000000000e+01 -3.275032083843449904e+00 -2.817925707360380283e+00
7.800000000000000000e+01 -2.129482120967622016e+00 -1.791430547256036121e+00
7.900000000000000000e+01 -8.498976866550580489e-01 -7.569272370010404760e-01
8.000000000000000000e+01 5.761729452540478302e-01 2.835841886993195060e-01


==> data/fitting_FW.txt <==
distance	solution	fitting
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.102065744893052868e+00 2.530844066422242467e+00
2.000000000000000000e+00 2.102024663100594992e+00 3.948562520746504045e+00
3.000000000000000000e+00 3.003669177737380291e+00 4.890076738121712729e+00
4.000000000000000000e+00 3.811123929091360107e+00 5.565643689901287772e+00
5.000000000000000000e+00 4.528866824186192908e+00 6.071153042936860977e+00
6.000000000000000000e+00 5.161647714088132055e+00 6.458471656599612309e+00
7.000000000000000000e+00 5.714480773525133728e+00 6.758847847545622400e+00
8.000000000000000000e+00 6.192532798254973159e+00 6.992572029219902063e+00
9.000000000000000000e+00 6.601075200651753683e+00 7.173568115270869683e+00
1.000000000000000000e+01 6.945380834196102526e+00 7.311806580105079334e+00
1.100000000000000000e+01 7.230656241653257155e+00 7.414672572558648866e+00
1.200000000000000000e+01 7.461960336412511552e+00 7.487789063187575422e+00
1.300000000000000000e+01 7.644156920793307997e+00 7.535536405330022447e+00
1.400000000000000000e+01 7.781846104482791127e+00 7.561393487842817507e+00
1.500000000000000000e+01 7.879361948826849371e+00 7.568169293423938626e+00
1.600000000000000000e+01 7.940721842374271588e+00 7.558164572146175431e+00
1.700000000000000000e+01 7.969638481704900634e+00 7.533287505487575864e+00
1.800000000000000000e+01 7.969520528331682563e+00 7.495138230521934730e+00
1.900000000000000000e+01 7.943458114211590981e+00 7.445071772702061885e+00
2.000000000000000000e+01 7.894271207835382498e+00 7.384245685330132147e+00
2.100000000000000000e+01 7.824496676432505460e+00 7.313656649428974532e+00
2.200000000000000000e+01 7.736419203635179542e+00 7.234168968470920724e+00
2.300000000000000000e+01 7.632096106193176688e+00 7.146537020743776836e+00
2.400000000000000000e+01 7.513363999733090104e+00 7.051423144567309009e+00
2.500000000000000000e+01 7.381870085409519611e+00 6.949412027775323963e+00
2.600000000000000000e+01 7.239084767282662369e+00 6.841022390599908576e+00
2.700000000000000000e+01 7.086316851528407845e+00 6.726716550764027858e+00
2.800000000000000000e+01 6.924738731564783478e+00 6.606908315453159375e+00
2.900000000000000000e+01 6.755394134117350902e+00 6.481969539449714546e+00
3.000000000000000000e+01 6.579202304904382181e+00 6.352235611174083196e+00
3.100000000000000000e+01 6.396993288713729520e+00 6.218010070299015979e+00
3.200000000000000000e+01 6.209504779100697647e+00 6.079568516835294645e+00
3.300000000000000000e+01 6.017388107140012821e+00 5.937161938279088780e+00
3.400000000000000000e+01 5.821214057449902057e+00 5.791019555809127972e+00
3.500000000000000000e+01 5.621504970032546566e+00 5.641351270557376729e+00
3.600000000000000000e+01 5.418723097573149516e+00 5.488349775629746574e+00
3.700000000000000000e+01 5.213275118650867235e+00 5.332192387153281921e+00
3.800000000000000000e+01 5.005511289286785015e+00 5.173042638098080737e+00
3.900000000000000000e+01 4.795752023296902422e+00 5.011051670791797363e+00
4.000000000000000000e+01 4.584289480764013547e+00 4.846359457910731194e+00
4.100000000000000000e+01 4.371375168788099508e+00 4.679095876677381582e+00
4.200000000000000000e+01 4.157230751454259021e+00 4.509381656940120386e+00
4.300000000000000000e+01 3.942044140284181708e+00 4.337329220528653551e+00
4.400000000000000000e+01 3.725989436270542576e+00 4.163043426477416098e+00
4.500000000000000000e+01 3.509226337842783483e+00 3.986622234513347074e+00
4.600000000000000000e+01 3.291892447996509485e+00 3.808157297365394101e+00
4.700000000000000000e+01 3.074103854770088518e+00 3.627734490820129221e+00
4.800000000000000000e+01 2.855962559808245871e+00 3.445434389254724117e+00
4.900000000000000000e+01 2.637556734948627746e+00 3.261332693216703937e+00
5.000000000000000000e+01 2.418968567541353476e+00 3.075500614746660144e+00
5.100000000000000000e+01 2.200271565078652625e+00 2.888005225364864703e+00
5.200000000000000000e+01 1.981527371044569552e+00 2.698909770966379629e+00
5.300000000000000000e+01 1.762784978930043156e+00 2.508273957348449823e+00
5.400000000000000000e+01 1.544089300012432719e+00 2.316154209575167933e+00
5.500000000000000000e+01 1.325479614812109519e+00 2.122603908019465191e+00
5.600000000000000000e+01 1.106990664910657785e+00 1.927673603562897409e+00
5.700000000000000000e+01 8.886522226330939578e-01 1.731411214093414586e+00
5.800000000000000000e+01 6.704885910742042210e-01 1.533862204250839856e+00
5.900000000000000000e+01 4.525181553075819929e-01 1.335069750083991202e+00
6.000000000000000000e+01 2.347526027382537406e-01 1.135074890121031022e+00
6.100000000000000000e+01 1.720585619727279733e-02 9.339166641820011439e-01
6.200000000000000000e+01 -2.001062855108599048e-01 7.316322410977511570e-01
6.300000000000000000e+01 -4.171725803841188629e-01 5.282570363890625176e-01
6.400000000000000000e+01 -6.339861387810558080e-01 3.238248208350241186e-01
6.500000000000000000e+01 -8.505439582134701748e-01 1.183678207709333435e-01
6.600000000000000000e+01 -1.066846214691065553e+00 -8.808318915101528979e-02
6.700000000000000000e+01 -1.282895276063589218e+00 -2.954988000541338700e-01
6.800000000000000000e+01 -1.498698609227056888e+00 -5.038508892030906239e-01
6.900000000000000000e+01 -1.714252897910578000e+00 -7.131125460795444404e-01
7.000000000000000000e+01 -1.929550374612190478e+00 -9.232580037016079322e-01
7.100000000000000000e+01 -2.144588216650721968e+00 -1.134262574731779383e+00
7.200000000000000000e+01 -2.359368175870452333e+00 -1.346102591997862419e+00
7.300000000000000000e+01 -2.573895981665830224e+00 -1.558755353037920566e+00
7.400000000000000000e+01 -2.788180477837125526e+00 -1.772199068377420694e+00
7.500000000000000000e+01 -3.002232449177384410e+00 -1.986412813222794060e+00
7.600000000000000000e+01 -3.216063323693250542e+00 -2.201376482299580939e+00
7.700000000000000000e+01 -3.429689549892893652e+00 -2.417070747613679238e+00
7.800000000000000000e+01 -3.643107394392711029e+00 -2.633477018893853216e+00
7.900000000000000000e+01 -3.856308403733355483e+00 -2.850577406516364931e+00
8.000000000000000000e+01 -4.069289275469857081e+00 -3.068354686735186299e+00


==> data/fitting_FWBW.txt <==
distance	solution	fitting
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 5.242543082458578363e-01 8.371030856779559937e-01
2.000000000000000000e+00 1.001997767457853294e+00 1.469030328043452016e+00
3.000000000000000000e+00 1.435440728378501118e+00 1.962992781355470395e+00
4.000000000000000000e+00 1.826850004944315042e+00 2.357778216299691199e+00
5.000000000000000000e+00 2.178431797274807291e+00 2.677815172359310658e+00
6.000000000000000000e+00 2.492354118771633154e+00 2.939488344528164987e+00
7.000000000000000000e+00 2.770779210419917593e+00 3.154323432597025523e+00
8.000000000000000000e+00 3.015842476763956892e+00 3.330736768320304186e+00
9.000000000000000000e+00 3.229602346980375849e+00 3.475062069735275649e+00
1.000000000000000000e+01 3.414077631847741046e+00 3.592185520248076802e+00
1.100000000000000000e+01 3.571224809837064917e+00 3.685955825400549113e+00
1.200000000000000000e+01 3.702912913614598178e+00 3.759458625354414441e+00
1.300000000000000000e+01 3.810939938618956191e+00 3.815205783029187447e+00
1.400000000000000000e+01 3.897030043092049034e+00 3.855269392651515581e+00
1.500000000000000000e+01 3.962810442649877807e+00 3.881378817691258476e+00
1.600000000000000000e+01 4.009806959346088107e+00 3.894992360934099285e+00
1.700000000000000000e+01 4.039474158540773630e+00 3.897351131756531473e+00
1.800000000000000000e+01 4.053177502070824723e+00 3.889520167723896193e+00
1.900000000000000000e+01 4.052185515264415727e+00 3.872420267967189300e+00
2.000000000000000000e+01 4.037676789419350598e+00 3.846852948243568271e+00
2.100000000000000000e+01 4.010762103109439813e+00 3.813520229013743545e+00
2.200000000000000000e+01 3.972470913431440209e+00 3.773040490944501446e+00
2.300000000000000000e+01 3.923754168782974006e+00 3.725961301689489247e+00
2.400000000000000000e+01 3.865491422919898223e+00 3.672769884775360261e+00
2.500000000000000000e+01 3.798505204699466731e+00 3.613901734466601567e+00
2.600000000000000000e+01 3.723554011246296369e+00 3.549747760154919884e+00
2.700000000000000000e+01 3.641339091572107556e+00 3.480660254317853308e+00
2.800000000000000000e+01 3.552510116593905920e+00 3.406957912794657428e+00
2.900000000000000000e+01 3.457671489761792394e+00 3.328930086519975795e+00
3.000000000000000000e+01 3.357383970936559159e+00 3.246840406282404778e+00
3.100000000000000000e+01 3.252164810028712161e+00 3.160929894227691328e+00
3.200000000000000000e+01 3.142498631495272310e+00 3.071419652618972762e+00
3.300000000000000000e+01 3.028838274263720987e+00 2.978513204979916118e+00
3.400000000000000000e+01 2.911605556291318564e+00 2.882398550336619181e+00
3.500000000000000000e+01 2.791194786342318324e+00 2.783249981751820368e+00
3.600000000000000000e+01 2.667973029911548721e+00 2.681229712248844432e+00
3.700000000000000000e+01 2.542291419939277652e+00 2.576489345018886823e+00
3.800000000000000000e+01 2.414483014674216221e+00 2.469171220591881433e+00
3.900000000000000000e+01 2.284859761147981061e+00 2.359409669741208582e+00
4.000000000000000000e+01 2.153720223466108141e+00 2.247332198938216674e+00
4.100000000000000000e+01 2.021344716273577813e+00 2.133060633585142973e+00
4.200000000000000000e+01 1.888006134592295382e+00 2.016712243486543876e+00
4.300000000000000000e+01 1.753971120311998977e+00 1.898400875646995223e+00
4.400000000000000000e+01 1.619496817120769538e+00 1.778238119410852747e+00
4.500000000000000000e+01 1.484828235089332260e+00 1.656334531697083001e+00
4.600000000000000000e+01 1.350207609322289004e+00 1.532800951510453924e+00
4.700000000000000000e+01 1.215869793004330734e+00 1.407749936580332761e+00
4.800000000000000000e+01 1.082049355170908500e+00 1.281297358691881660e+00
4.900000000000000000e+01 9.489808618533293050e-01 1.153564199488729125e+00
5.000000000000000000e+01 8.168964812081682680e-01 1.024678593949572614e+00
5.100000000000000000e+01 6.860242062117937190e-01 8.947781758601193181e-01
5.200000000000000000e+01 5.565955579759482852e-01 7.640127872689153055e-01
5.300000000000000000e+01 4.288434442300909089e-01 6.325476226681835401e-01
5.400000000000000000e+01 3.030051898229082497e-01 5.005668880146464383e-01
5.500000000000000000e+01 1.793223169367017533e-01 3.682780649193834188e-01
5.600000000000000000e+01 5.803942394711804342e-02 2.359168798467415895e-01
5.700000000000000000e+01 -6.059190736335187677e-02 1.037530873839720147e-01
5.800000000000000000e+01 -1.763128308753429685e-01 -2.790281675039209958e-02
5.900000000000000000e+01 -2.888543741200008119e-01 -1.586918348745099405e-01
6.000000000000000000e+01 -3.979376903951997169e-01 -2.881975448763582914e-01
6.100000000000000000e+01 -5.032725217982372268e-01 -4.159359180907907794e-01
6.200000000000000000e+01 -6.045544855752695845e-01 -5.413438109529744580e-01
6.300000000000000000e+01 -7.014614349668717441e-01 -6.637661188271439805e-01
6.400000000000000000e+01 -7.936516742742618646e-01 -7.824416672418614827e-01
6.500000000000000000e+01 -8.807612792694329285e-01 -8.964880443454854575e-01
6.600000000000000000e+01 -9.623994432108734509e-01 -1.004885761309364245e+00
6.700000000000000000e+01 -1.038140178280403614e+00 -1.106462373018205714e+00
6.800000000000000000e+01 -1.107518994807325186e+00 -1.199877509694659228e+00
6.900000000000000000e+01 -1.170024301404286815e+00 -1.283610157446690714e+00
7.000000000000000000e+01 -1.225082312150234998e+00 -1.355949968910608483e+00
7.100000000000000000e+01 -1.272045200962488520e+00 -1.414994842285355769e+00
7.200000000000000000e+01 -1.310174695528574684e+00 -1.458657408665034128e+00
7.300000000000000000e+01 -1.338608534534722949e+00 -1.484683300289914021e+00
7.400000000000000000e+01 -1.356333097352633299e+00 -1.490683988404916782e+00
7.500000000000000000e+01 -1.362135294435925514e+00 -1.474186408286882743e+00
7.600000000000000000e+01 -1.354526526174213208e+00 -1.432700380623516789e+00
7.700000000000000000e+01 -1.331664858971494114e+00 -1.363802924069785538e+00
7.800000000000000000e+01 -1.291192175656394436e+00 -1.265236026886183085e+00
7.900000000000000000e+01 -1.230051672983854205e+00 -1.135011623105494971e+00
8.000000000000000000e+01 -1.144135574449531401e+00 -9.715149495504067367e-01


==> data/integral.txt <==
wav	fw1	bw1	fwbw1	fw3	bw3	fwbw3	fw10	bw10	fwbw10
1603.90165338259	37.6056485472824	36.7933705501298	32.5768709269536	32.6265709767545	31.609310873205	27.5411616351168	27.1416868852553	26.0078522969702	21.9968156088939
1603.04401841447	37.1721042349103	36.1712937898917	31.7141711861666	32.243302939492	31.0743052534294	26.7447780732665	26.7689219752071	25.4588815116448	21.196478047389
1602.18730014177	36.9205303361751	35.839964063474	31.1241721793893	32.0102886112529	30.7142803073743	26.1586374064516	26.5095083993677	25.1070989433815	20.5715306623882
1601.33149709553	36.7514142386748	35.5623970400841	30.6686168200543	31.8217394384847	30.3881037221016	25.7082793504087	26.3425010510331	24.8366981030945	20.1064012888867
1600.47660780994	36.6284030307524	35.3743672872855	30.3394739280818	31.7080206523186	30.1922511975222	25.3860286850413	26.2186548574623	24.6378091725381	19.7644231708305
1599.62263082231	36.531889390173	35.2315519272807	30.1514179335188	31.5434690670485	30.0559063450265	25.1665757306299	26.1305766683153	24.4471196468646	19.5803011052864
1598.76956467309	36.4630608722434	35.1486282589107	30.0790589912124	31.4788525620154	29.9742482456765	25.0018817537378	26.0037924856426	24.3781013526054	19.5242883173412
1597.91740790582	36.4087187686686	35.1013352621919	30.0737312942438	31.4284808589225	29.9305938603594	25.0037689151232	25.9560251687251	24.3393886936937	19.5305793133384
1597.06615906714	36.3633342021778	35.0697982780405	30.0947364351439	31.3899149423603	29.9074257557773	25.0298197101279	25.9232268122174	24.3320852066626	19.4705917319899
1596.21581670682	36.3168451704634	35.0385647073831	30.0991941936759	31.343508797847	29.8803625403281	25.0409812499965	25.8837644909537	24.301388013398	19.4915435303278
1595.36637937768	36.2683309011989	34.9936668424586	30.0788223281006	31.3001400097727	29.8404220978248	25.0161370498147	25.8457969306121	24.2664614877967	19.477542980288
1594.51784563563	36.2085579528709	34.9376875730817	30.0239134582363	31.2418232880357	29.783502316333	24.9602232605085	25.7844246565297	24.2111990621473	19.4208506467509
1593.67021403966	36.1427835316742	34.8699628253309	29.9446877380098	31.1723709514987	29.7141391044609	24.8792285318242	25.7204493396656	24.1426604280324	19.3307072347053
1592.82348315181	36.0754117435251	34.7997006870585	29.8605643929445	31.1090783358464	29.6425426621059	24.7917091874317	25.6572288698032	24.0707093096285	19.2438007955884
1591.97765153719	36.0018508959689	34.729563380499	29.7797856382565	31.0376473801799	29.5701948798074	24.708642556511	25.5839950795798	23.9966497748554	19.1585177564636
1591.13271776394	35.9206256320605	34.6570921917613	29.7028135269148	30.9556831182738	29.497627525539	24.6303902514112	25.506966387375	23.9224413825451	19.076675495974
1590.28868040324	35.8451842489612	34.5950364108689	29.6454064944402	30.8773485752989	29.4335718016197	24.5692530421852	25.4248338764723	23.8569461400223	19.0140411411126
1589.44553802931	35.7739188206571	34.5450006362263	29.6121192465036	30.8084278758872	29.3821199572841	24.5364188204201	25.359958308098	23.8054920202061	18.9795890378776
1588.60328921938	35.7026245020437	34.5084975309454	29.6037019346463	30.7383357048049	29.344827451038	24.5260993504979	25.2898184717457	23.7675726258647	18.9704103957254
1587.76193255371	35.6398955451214	34.4927393669166	29.6253769735069	30.6747255786708	29.3286360687398	24.5490249818099	25.2257435322464	23.7524982004541	18.9945914024862
1586.92146661556	35.5793722464469	34.4916481449724	29.6686216432622	30.6145478759903	29.3276853189886	24.5936710375879	25.1679793360828	23.7523742086269	19.0403957030504
1586.08188999117	35.5242454968723	34.5096978935079	29.7387416643595	30.5627726899281	29.3482378620515	24.6668918933765	25.1203559274264	23.7751427036741	19.1160314003186
1585.2432012698	35.4639600384722	34.5419407040978	29.8255310681386	30.5040076565155	29.3836573070684	24.7562137330605	25.0622733180272	23.8132538861133	19.2085938123254
1584.40539904368	35.4002404399985	34.5836372071548	29.9208404736056	30.4393347759269	29.4285049970438	24.8544168437949	24.9992612917894	23.860885763022	19.3097844233529
1583.56848190799	35.325275387336	34.6275621498978	30.0226140672359	30.3651528891062	29.4784724712569	24.9593156562115	24.9245958291546	23.9140151351719	19.4170576056314
1582.73244846092	35.2387626560523	34.6764920588265	30.1297699885052	30.2777813833782	29.5319223200374	25.0686860288607	24.834875147201	23.9698211683738	19.5284660437908
1581.89729730359	35.1404508256189	34.72635767537	30.2388049169375	30.1764524379761	29.5857199936998	25.17923418303	24.7342539459668	24.0262687270396	19.6409240170812
1581.06302704008	35.031933522366	34.7766056765678	30.3478471608639	30.0657397550685	29.6398824486746	25.2893527089472	24.6194949627445	24.0830041960619	19.7527971423015
1580.22963627741	34.9159459970334	34.8261895188475	30.4554033871807	29.9487263893174	29.6932050877645	25.3968261848856	24.5016852553388	24.1385630600311	19.861100506198
1579.39712362554	34.7982763256143	34.8776964072012	30.5660904407075	29.8290436337907	29.7482268618821	25.5076916656137	24.379942283065	24.1961632593929	19.9735974075858
1578.56548769735	34.6789743752674	34.9273750110103	30.6770247204315	29.7023281045749	29.801221404845	25.6188501620543	24.243070332744	24.2512726116598	20.0858077514963
1577.73472710865	34.5634677709417	34.9761802427741	30.7898762216883	29.5838610311183	29.8526846947484	25.7316625823364	24.1231400691348	24.3047291186009	20.1991463770256
1576.90484047816	34.467069011504	35.0283160938124	30.9133202816548	29.4877900129376	29.9083346210052	25.8560677397361	24.0246500029502	24.3638405011879	20.3253180473904
1576.0758264275	34.3945638405525	35.078902165326	31.0351337986433	29.4148054518672	29.9623446368657	25.9789115667167	23.9505194191882	24.4207432213919	20.4494830257677
1575.24768358118	34.3433460027053	35.1264921780838	31.1573122881938	29.3649302971181	30.0138606362958	26.101930383342	23.9031222637501	24.4746729783617	20.5726919854465
1574.42041056662	34.3214298929286	35.1769793743828	31.2897127313168	29.3471457360301	30.0685973715964	26.2378275646199	23.8858668898284	24.5321193929906	20.7110536980063
1573.5940060141	34.318663123759	35.2265542304446	31.4278488776478	29.3494247308186	30.1216923978389	26.3769163265187	23.8954478373926	24.588121366758	20.8520549501977
1572.76846855679	34.3270558635153	35.2754693919639	31.5670126631667	29.363659670416	30.1741925569233	26.5181854855548	23.9139617524196	24.6426793304158	20.9957473762087
1571.94379683073	34.3308807715093	35.3211230468276	31.7063830097212	29.3755695992579	30.2231871743897	26.6597023965143	23.9319637909498	24.6945032336547	21.1399280051097
1571.1199894748	34.3333003339392	35.3661826682472	31.8462610312555	29.3874545216155	30.2719814289625	26.8010263850962	23.949438814927	24.7459301965492	21.2833799243188
1570.29704513074	34.3192130048332	35.4087800746782	31.985234962992	29.3740999218667	30.3168810673053	26.9415580807212	23.9381226966399	24.793120630523	21.4255577372047
1569.47496244315	34.2890108861459	35.4511746898082	32.1314999060885	29.345338917083	30.3628881680675	27.090768096759	23.9167269239781	24.8422286404079	21.5781767359435
1568.65374005944	34.2517065860487	35.4918702439256	32.2770295930522	29.3149862195692	30.4069832013533	27.2381360482069	23.8898873669992	24.888119783276	21.7284446226822
1567.83337662987	34.2108375800344	35.5314035539777	32.4278518233271	29.2791204465767	30.4498949018161	27.392400957237	23.8584085347851	24.9341713695895	21.8868918646433
1567.01387080751	34.1612385026424	35.5667563488111	32.5764254245909	29.2239293093973	30.4881222354211	27.5442538930751	23.8008108012198	24.9743752844241	22.0419302905653
1566.19522124826	34.0966328821262	35.597824079502	32.7266764846048	29.1584865974204	30.5221151698097	27.6988275233034	23.7399213149752	25.0106797782114	22.2011809097146
1565.37742661081	34.0247113971671	35.6245096434795	32.8748466335895	29.0895159270586	30.5501424464912	27.8505834278465	23.6714413072993	25.0403058727935	22.3565561278374
1564.56048555665	33.9502288780274	35.6476949585013	33.0211963476943	29.0138497445844	30.5748161298764	28.0017170568513	23.5958016869866	25.0659619908512	22.5110230197281
1563.74439675009	33.8693957870007	35.6672955531941	33.162509483321	28.9274078570834	30.5942781542616	28.1455636012363	23.5069760587151	25.0860400990416	22.6584502828256
1562.92915885819	33.796636000255	35.6866762254083	33.3054385380135	28.8535080693535	30.6143972031114	28.292524735031	23.4327639100303	25.1069351708703	22.809423221208
1562.1147705508	33.7186860964772	35.7025074471064	33.4379752425055	28.7762930389883	30.6305861116184	28.427947163777	23.3560467372059	25.1235739096294	22.9473571207435
1561.30123050056	33.6422935290858	35.7170802488166	33.5656237042312	28.6975620887975	30.6443726253264	28.5576164681779	23.2717987235354	25.137056073794	23.0791113192243
1560.48853738284	33.572520990869	35.7298230524933	33.6835058770265	28.6291513554426	30.6570656726905	28.6764824534908	23.2063618621766	25.1498208416287	23.1992052919255
1559.6766898758	33.5115935377712	35.7456004434995	33.8012832245521	28.5685933100758	30.6736707131683	28.7962072943342	23.1448590897319	25.1670561665958	23.3208852458279
1558.86568666032	33.4449477005399	35.7608218487746	33.9128950763065	28.5035920395859	30.6892712498834	28.9089366160045	23.0816821349848	25.1829703618259	23.4352728569437
1558.05552642005	33.3717127900443	35.7766494818307	34.0218756869276	28.4298002464838	30.7058381557332	29.0185837504098	23.0080833009358	25.200546801522	23.5460222950673
1557.24620784136	33.2961625213739	35.7927167417638	34.1282290446622	28.3563185685867	30.7228437146338	29.1259107803952	22.9344522826723	25.2186035270768	23.654766468873
1556.43772961333	33.2139610576582	35.8066693290507	34.2285096679351	28.2745148017717	30.7370263666251	29.2253456296316	22.8538949961505	25.233700493762	23.7557255648864
1555.63009042781	33.1239648916585	35.8180491841014	34.3235753718218	28.1810623627362	30.748007879702	29.3210645708962	22.7581574348126	25.2448290755799	23.8516596045922
1554.82328897931	33.0403003604782	35.8307322161081	34.4210341152687	28.0956182120458	30.7603408512053	29.4179851268718	22.6724117156085	25.2574760315107	23.9497371135088
1554.01732396508	32.9484694373894	35.8411232199566	34.5198049777329	28.002215120592	30.771269449474	29.5183486829396	22.5758332347497	25.2690989605355	24.0520671265569
1553.21219408506	32.8632559186811	35.8530870904538	34.6156761690905	27.9136884812151	30.7829956328477	29.6148042548191	22.4861062415219	25.2807193915873	24.150231346241
1552.40789804188	32.7948904276545	35.8685396008736	34.716084210706	27.8441778994174	30.7993201221303	29.7174700891146	22.416445135196	25.2983953387474	24.2553995610684
1551.60443454087	32.7342324271745	35.8852719023809	34.8127870417967	27.7815037424001	30.8178450911031	29.8166110586813	22.3516570294885	25.3179769257408	24.3575833511424
1550.80180229002	32.6716625902924	35.9025179992785	34.906696556903	27.719356853879	30.8364299295948	29.911332852495	22.2899684874848	25.3379722544128	24.4547485672488
1550	32.6031116676754	35.9197350184288	34.9987935385337	27.6468345822637	30.8553250128413	30.0065138903586	22.216453852228	25.3587857040958	24.5534972374072
1549.19902638415	32.5280556700115	35.936647594441	35.0869172539768	27.5710345948051	30.8742299949982	30.0952687862682	22.1382780125275	25.378880663935	24.6442060475937
1548.39888015846	32.4473387465505	35.9525767922048	35.1728153657028	27.4864600068474	30.8916057887216	30.1826200963513	22.050412047174	25.3979940967944	24.73359432189
1547.59956004157	32.3585253276639	35.9666703756411	35.2539917357543	27.3938536436483	30.9067836082269	30.2639934589975	21.9548815060203	25.4141904085186	24.8165198427177
1546.80106475478	32.2734082450738	35.979667921319	35.3334720127386	27.308906146688	30.9210671568842	30.3445620269389	21.8672727856443	25.4293263421025	24.8986806080344
1546.00339302201	32.1775967193916	35.9916877731405	35.4115874363017	27.2094395584678	30.9333472173821	30.4230697143957	21.7637083923059	25.4423462761308	24.9787595035742
1545.20654356982	32.0925346151622	36.0033101695618	35.4901180320911	27.1256010014373	30.9454781059986	30.5027934847446	21.6793898514022	25.4555187550876	25.0604914640101
1544.41051512739	32.0159583972966	36.0151122641211	35.5703465355989	27.0476242004996	30.9581363152804	30.5848923041076	21.5988904759792	25.4683582398548	25.1448254734884
1543.61530642652	31.9413819126759	36.026931738371	35.6507704676211	26.9762760301373	30.9706535984685	30.6677513466371	21.5298288223175	25.4825977169819	25.2317566568313
1542.82091620163	31.8611617299809	36.0389433368098	35.7317315547709	26.8974084187771	30.9841938524557	30.7523030410416	21.4515587155447	25.4969585114907	25.319366700493
1542.02734318972	31.7707974240503	36.0495580271276	35.8075502157284	26.8085590464928	30.9947374365787	30.8304508563848	21.3626333124719	25.5083240983204	25.4012542580572
1541.23458613041	31.6659577622774	36.0606923632054	35.8858038037984	26.7040423478726	31.0066468703104	30.9132335175909	21.2555981757345	25.5211881579681	25.4862264827285
1540.44264376589	31.5515730399006	36.0710258633513	35.9609787336162	26.5898231953558	31.0172092529351	30.9918313505313	21.1410329023605	25.5324160194429	25.5681927821226
1539.65151484096	31.4322145272238	36.0817908361357	36.0319084941385	26.4699774560841	31.0276381855257	31.0662529192362	21.0196430018416	25.5439958497314	25.6451013778982
1538.86119810298	31.3202854612427	36.0911151010045	36.0934697510649	26.3588405005957	31.0370047443201	31.1287921356431	20.9092310994364	25.5535079127126	25.7075537349366
1538.07169230187	31.2039631017346	36.1030312492174	36.1580051480612	26.2412182465205	31.049250030509	31.1949780654748	20.7909872000193	25.5665065295726	25.7758850598356
1537.28299619015	31.1080189917575	36.1184600076734	36.2212778955061	26.1485965284597	31.066953796549	31.2591429170252	20.7010257252651	25.5855930230721	25.8416171195438
1536.49510852285	31.0285023628901	36.1360261331811	36.2799303995241	26.070326971398	31.0865592513311	31.3186617262185	20.6264678011306	25.6066629473955	25.9011743430425
1535.70802805759	30.953464578834	36.1536851600076	36.3345242706378	25.9979890922226	31.1071398794586	31.3730851910593	20.5574892032075	25.6293743608704	25.9568431283149
1534.92175355453	30.8725906985344	36.1724111201345	36.3894940959665	25.9220561935107	31.1289147851364	31.4276652025049	20.4857135296654	25.6529533995639	26.0106967050529
1534.13628377634	30.7788313707197	36.1897123630466	36.4402450681939	25.8278343219687	31.1483025740852	31.4767592848187	20.3933266392052	25.6745444967731	26.0604657609957
1533.35161748824	30.6598892443697	36.203744912424	36.4845394836281	25.7103683327803	31.1625623530724	31.5182896463269	20.2761975252099	25.6896835447157	26.0999105174052
1532.56775345799	30.5277840430139	36.2162654793753	36.5249570098139	25.5750816307962	31.1770482905137	31.557522788454	20.1396241961316	25.7044796107058	26.1374653506555
1531.78469045584	30.3796520371927	36.227305146698	36.5651248639019	25.4254618294647	31.1883467992206	31.5921817339015	19.9868549732315	25.7164320529357	26.1710077402136
1531.00242725457	30.2251269324612	36.2380742016067	36.6048538365659	25.2661144100997	31.1985430532731	31.6273898521568	19.8233343887926	25.7269746462007	26.2040587421925
1530.22096262946	30.0686492297213	36.2471765226673	36.64072905872	25.1067739285672	31.2077332550023	31.6606543862418	19.6601382794853	25.7356702387827	26.2336355503985
1529.44029535828	29.9189916233895	36.2578475405345	36.6794599922839	24.9553487204822	31.2185617042166	31.6971908470415	19.5061267289379	25.7474079451125	26.269482751041
1528.66042422133	29.785236475654	36.2688136207295	36.718978766001	24.8169346707776	31.229014497284	31.7333493071934	19.3654158044872	25.7582289814949	26.3058281262411
1527.88134800134	29.6603204515571	36.2827446729599	36.7656340556402	24.6975638992147	31.2435502782762	31.7798347449849	19.2462694933994	25.7734965938368	26.352715421506
1527.10306548356	29.5388622097559	36.2970541477627	36.8139867006019	24.5738025320821	31.2600774955982	31.8299697258299	19.1215393378357	25.7908876367563	26.4036554086698
1526.32557545571	29.4140509557028	36.3120599803534	36.863120328428	24.4485445429298	31.2766208080619	31.8813886034218	18.9971677588134	25.808640092908	26.4559683382528
1525.54887670796	29.2798246350561	36.3298521192114	36.9125249875304	24.3165491414936	31.2948108565813	31.931482483836	18.8654694344184	25.8280996830133	26.5081061076763
1524.77296803296	29.1307308028238	36.3459192531418	36.9635177040292	24.1680582905033	31.313068587858	31.9838470342788	18.7161730491476	25.8478309225501	26.5623968752309
1523.99784822581	28.9568123666865	36.3591409642667	37.0082460709521	23.9915195696252	31.3274530841963	32.0292394064372	18.538079525082	25.8625731807756	26.6087965171207
1523.22351608404	28.7639887441062	36.3711286017585	37.0521256135957	23.7960521521722	31.3398917086307	32.0716869015429	18.3404067224355	25.8757104199489	26.6509684235885
1522.44997040766	28.5577763659224	36.3816754742846	37.0960168269265	23.5864642297062	31.3509225381566	32.1150868077704	18.1264585426719	25.8879523063224	26.6932508387316
1521.67720999908	28.3390562031301	36.3895113491089	37.1351289750971	23.3653909718324	31.3603199001752	32.1551499238473	17.903289840585	25.8977287917446	26.7349685674319
1520.90523366316	28.1154009173235	36.393885345833	37.1706705463576	23.1376494196129	31.3622183290847	32.1875828217566	17.6707973224586	25.898193625838	26.7659862749859
1520.13404020717	27.8976546223393	36.3968763452304	37.2088091188446	22.9139928968054	31.3628559379098	32.2241622282962	17.4431097581353	25.8983332019653	26.8013147686235
1519.36362844083	27.6741535472802	36.3981422896073	37.2517814995571	22.6920062386512	31.3613713843257	32.2656698778321	17.2165613539784	25.8966346920766	26.8428330733093
1518.59399717623	27.4486681929456	36.3959155512565	37.2929498863746	22.4640210114191	31.3557886241667	32.3083071841622	16.9882736565204	25.8893925189115	26.8848677157103
1517.82514522789	27.208216387315	36.3896892106064	37.3338670444945	22.2200918957192	31.3443514309667	32.3495696891418	16.7401195822509	25.8763780065457	26.9272399678172
1517.05707141273	26.9497931761896	36.3838453329625	37.3711803299207	21.9569313651719	31.3265301030339	32.3858383349198	16.4736711869458	25.8556485551798	26.9626914443784
1516.28977455005	26.6706594032206	36.3711905947874	37.410564043184	21.673024973702	31.307792656947	32.4265930154387	16.1831104104124	25.8327712400194	27.0037969900835
1515.52325346154	26.3794978443115	36.3573605226906	37.4531921169777	21.3736952857158	31.2878238483062	32.4696236277398	15.8760777239448	25.8087917319648	27.047666700971
1514.75750697129	26.0938138365418	36.3448840865215	37.4919905722063	21.0821224637188	31.2677545770175	32.505950401194	15.5763919213658	25.7856600576607	27.0838829624701
1513.99253390575	25.8321718615566	36.3379425322488	37.5343021906725	20.8142530733033	31.2552264250927	32.5472547486338	15.3012833940966	25.7702871801819	27.1248794964603
1513.22833309373	25.6112729821162	36.3406519772695	37.5794263081843	20.5884195457964	31.254995959388	32.5944595049213	15.075089000266	25.7689370364672	27.1744528333761
1512.46490336643	25.4465954475912	36.3552111257162	37.6247036997027	20.4215538284445	31.2678172878013	32.6384131059558	14.9046748672503	25.7812956687849	27.2201007778428
1511.70224355738	25.345079767019	36.3836169593814	37.6722939309203	20.3204509323562	31.298045007324	32.6866389816415	14.8032716148198	25.8116779645987	27.2685374505037
1510.94035250248	25.3009450322346	36.4250497189975	37.7208847643639	20.2835070656059	31.3446508494831	32.7381153050125	14.764425742865	25.8611659565271	27.321578779354
1510.17922903997	25.2884606507406	36.4729160004267	37.7690558833804	20.2725946727599	31.396640625153	32.7853029669426	14.7568321092737	25.9180661646085	27.3697528821916
1509.41887201044	25.291586482428	36.5241409629664	37.8187076893126	20.2790659646246	31.4533266194108	32.8316087224544	14.7650201811954	25.9767827251165	27.4181598697125
1508.65928025678	25.2988684358795	36.5790237210366	37.8735951628093	20.2879296896956	31.515350316128	32.885739307776	14.7764214850377	26.0453866242724	27.4726769043998
1507.90045262425	25.2997165744593	36.6379519622981	37.9379767354944	20.3215255299997	31.5778055798563	32.9507314728152	14.7781896758981	26.1146076457902	27.542003162733
1507.1423879604	25.2968563252524	36.6972164446427	38.0053835904448	20.3215742659584	31.6376058237363	33.0158074307321	14.7723859008982	26.1755795861989	27.6080314808299
1506.38508511512	25.3034698950623	36.759000223758	38.0736191591068	20.5763807754628	31.6995197774657	33.0884886481275	15.0486923236	26.2444749417294	27.674867023691
1505.6285429406	25.3337766812476	36.8244323272688	38.1512960783828	20.5982148965854	31.7688910382147	33.1727833644777	15.0732716050744	26.3064657121332	27.7644133321866
1504.87276029132	25.3984001383182	36.8904044431467	38.2366924381295	20.6547052207024	31.840885188042	33.2716256846479	15.1318151323406	26.3935493982793	27.8538035216518
1504.1177360241	25.5006615691724	36.963907009492	38.3257271145405	20.7925134232429	31.9486330844688	33.4083083199166	15.2331042993949	26.4672295471464	27.9568788820743
1503.363468998	25.6478686371751	37.0476640142787	38.4287312069669	20.927901743429	32.0290602323491	33.5093048746604	15.3821350128197	26.5971618071886	28.0981290119575
1502.60995807442	25.8384850759548	37.1463765449787	38.5445041188287	21.1067422855499	32.1691292113383	33.6289785853304	15.5637672084254	26.6874551859084	28.3602492538321
1501.85720211699	26.066053723372	37.2659767069129	38.6621320262142	21.3178761762387	32.2785797956894	33.7486671390713	15.7785848891095	26.9626114401212	28.4827934611373
1501.10519999166	26.3435952114777	37.4039564327067	38.8178918716501	21.5692984909367	32.5678561281522	34.0154495460435	16.0549498997988	27.0909999781663	28.6226526870576
1500.35395056663	26.7058977524914	37.6689238827475	39.0366046580289	21.8868832650915	32.7630220970539	34.2053105812284	16.3684899538826	27.2707661436113	28.8068638121248
1499.60345271235	27.427423431559	38.2210206174322	39.4908877225877	22.4229329404837	33.1280494332373	34.5046375160506	16.8782610463066	27.6314072692248	29.1125463119516

